Heavy quark suppression and anisotropic flow at intermediate momentum

In an intermediate-momentum regime where mass effects are significant, heavy quark suppression and anisotropic flow are computed to investigate the transition between the collisional and radiative energy loss. Based on the collision kernel for diffusion, elastic scattering and semi-collinear gluon-bremsstrahlung can be consistently incorporated into a Boltzmann equation that involves the heavy quark diffusion coefficient. Using the running coupling constant and the diffusion coefficient constrained by lattice QCD data, the collisional and radiative energy-loss contributions to the $R_{AA}$ and $v_2$ are studied in hydrodynamically expanding thermal media. The evolution of the observables, the bulk flow effect, and the dependence on mass and centrality are discussed in noncentral heavy-ion collisions.

==> data/fig1a.dat <==
#       t             b=3.5           b=6              b=10          b=12
    6.00000e-01     4.72335e-01    4.57962e-01     4.04520e-01    3.24588e-01 
    6.50000e-01     4.60529e-01    4.46545e-01     3.94558e-01    3.16880e-01 
    7.00000e-01     4.50045e-01    4.36407e-01     3.85704e-01    3.10033e-01 
    7.50000e-01     4.40615e-01    4.27288e-01     3.77729e-01    3.03866e-01 
    8.00000e-01     4.32043e-01    4.18998e-01     3.70465e-01    2.98250e-01 
    8.50000e-01     4.24185e-01    4.11397e-01     3.63790e-01    2.93088e-01 
    9.00000e-01     4.16932e-01    4.04379e-01     3.57611e-01    2.88307e-01 
    9.50000e-01     4.10198e-01    3.97862e-01     3.51853e-01    2.83848e-01 
    1.00000e+00     4.03916e-01    3.91779e-01     3.46459e-01    2.79667e-01 
    1.05000e+00     3.98030e-01    3.86077e-01     3.41384e-01    2.75727e-01 
    1.10000e+00     3.92495e-01    3.80712e-01     3.36587e-01    2.71997e-01 
    1.15000e+00     3.87273e-01    3.75647e-01     3.32039e-01    2.68452e-01 
    1.20000e+00     3.82332e-01    3.70852e-01     3.27711e-01    2.65071e-01 
    1.25000e+00     3.77644e-01    3.66299e-01     3.23583e-01    2.61837e-01 
    1.30000e+00     3.73188e-01    3.61967e-01     3.19633e-01    2.58736e-01 
    1.35000e+00     3.68941e-01    3.57835e-01     3.15845e-01    2.55755e-01 
    1.40000e+00     3.64885e-01    3.53887e-01     3.12204e-01    2.52883e-01 
    1.45000e+00     3.61006e-01    3.50106e-01     3.08699e-01    2.50110e-01 
    1.50000e+00     3.57290e-01    3.46481e-01     3.05316e-01    2.47429e-01 
    1.55000e+00     3.53723e-01    3.42998e-01     3.02048e-01    2.44833e-01 
    1.60000e+00     3.50295e-01    3.39646e-01     2.98885e-01    2.42316e-01 
    1.65000e+00     3.46995e-01    3.36417e-01     2.95818e-01    2.39873e-01 
    1.70000e+00     3.43816e-01    3.33302e-01     2.92842e-01    2.37499e-01 
    1.75000e+00     3.40748e-01    3.30293e-01     2.89950e-01    2.35190e-01 
    1.80000e+00     3.37784e-01    3.27383e-01     2.87137e-01    2.32944e-01 
    1.85000e+00     3.34918e-01    3.24565e-01     2.84397e-01    2.30759e-01 
    1.90000e+00     3.32143e-01    3.21833e-01     2.81726e-01    2.28631e-01 
    1.95000e+00     3.29455e-01    3.19182e-01     2.79120e-01    2.26559e-01 
    2.00000e+00     3.26847e-01    3.16607e-01     2.76575e-01    2.24543e-01 
    2.05000e+00     3.24315e-01    3.14104e-01     2.74088e-01    2.22580e-01 
    2.10000e+00     3.21854e-01    3.11668e-01     2.71656e-01    2.20671e-01 
    2.15000e+00     3.19462e-01    3.09295e-01     2.69276e-01    2.18813e-01 
    2.20000e+00     3.17133e-01    3.06983e-01     2.66945e-01    2.17008e-01 
    2.25000e+00     3.14865e-01    3.04727e-01     2.64662e-01    2.15255e-01 
    2.30000e+00     3.12654e-01    3.02524e-01     2.62424e-01    2.13553e-01 
    2.35000e+00     3.10498e-01    3.00372e-01     2.60230e-01    2.11901e-01 
    2.40000e+00     3.08393e-01    2.98268e-01     2.58079e-01    2.10300e-01 
    2.45000e+00     3.06337e-01    2.96210e-01     2.55968e-01    2.08749e-01 
    2.50000e+00     3.04328e-01    2.94195e-01     2.53896e-01    2.07246e-01 
    2.55000e+00     3.02363e-01    2.92220e-01     2.51863e-01    2.05792e-01 
    2.60000e+00     3.00441e-01    2.90285e-01     2.49867e-01    2.04386e-01 
    2.65000e+00     2.98559e-01    2.88387e-01     2.47908e-01    2.03026e-01 
    2.70000e+00     2.96715e-01    2.86525e-01     2.45983e-01    2.01712e-01 
    2.75000e+00     2.94909e-01    2.84695e-01     2.44094e-01    2.00442e-01 
    2.80000e+00     2.93137e-01    2.82898e-01     2.42239e-01    1.99216e-01 
    2.85000e+00     2.91399e-01    2.81133e-01     2.40417e-01    1.98032e-01 
    2.90000e+00     2.89693e-01    2.79396e-01     2.38627e-01    1.96889e-01 
    2.95000e+00     2.88018e-01    2.77687e-01     2.36870e-01    1.95784e-01 
    3.00000e+00     2.86373e-01    2.76004e-01     2.35144e-01    1.94715e-01 
    3.05000e+00     2.84756e-01    2.74348e-01     2.33449e-01    1.93681e-01 
    3.10000e+00     2.83166e-01    2.72716e-01     2.31785e-01    1.92678e-01 
    3.15000e+00     2.81602e-01    2.71108e-01     2.30152e-01    1.91704e-01 
    3.20000e+00     2.80064e-01    2.69522e-01     2.28548e-01    1.90757e-01 
    3.25000e+00     2.78550e-01    2.67957e-01     2.26974e-01    1.89833e-01 
    3.30000e+00     2.77058e-01    2.66414e-01     2.25429e-01    1.88929e-01 
    3.35000e+00     2.75589e-01    2.64891e-01     2.23913e-01    1.88039e-01 
    3.40000e+00     2.74141e-01    2.63387e-01     2.22426e-01    1.87161e-01 
    3.45000e+00     2.72714e-01    2.61901e-01     2.20968e-01    1.86292e-01 
    3.50000e+00     2.71307e-01    2.60434e-01     2.19539e-01    1.85433e-01 
    3.55000e+00     2.69920e-01    2.58984e-01     2.18139e-01    1.84584e-01 
    3.60000e+00     2.68551e-01    2.57550e-01     2.16767e-01    1.83744e-01 
    3.65000e+00     2.67199e-01    2.56133e-01     2.15425e-01    1.82913e-01 
    3.70000e+00     2.65865e-01    2.54732e-01     2.14111e-01    1.82090e-01 
    3.75000e+00     2.64548e-01    2.53346e-01     2.12826e-01    1.81277e-01 
    3.80000e+00     2.63248e-01    2.51975e-01     2.11570e-01    1.80473e-01 
    3.85000e+00     2.61962e-01    2.50618e-01     2.10343e-01    1.79677e-01 
    3.90000e+00     2.60692e-01    2.49276e-01     2.09145e-01    1.78889e-01 
    3.95000e+00     2.59437e-01    2.47947e-01     2.07975e-01    1.78109e-01 
    4.00000e+00     2.58196e-01    2.46632e-01     2.06833e-01    1.77337e-01 
    4.05000e+00     2.56969e-01    2.45330e-01     2.05719e-01    1.76574e-01 
    4.10000e+00     2.55755e-01    2.44041e-01     2.04633e-01    1.75818e-01 
    4.15000e+00     2.54554e-01    2.42765e-01     2.03575e-01    1.75070e-01 
    4.20000e+00     2.53366e-01    2.41502e-01     2.02543e-01    1.74329e-01 
    4.25000e+00     2.52190e-01    2.40252e-01     2.01537e-01    1.73596e-01 
    4.30000e+00     2.51027e-01    2.39013e-01     2.00557e-01    1.72870e-01 
    4.35000e+00     2.49875e-01    2.37787e-01     1.99603e-01    1.72151e-01 
    4.40000e+00     2.48734e-01    2.36574e-01     1.98672e-01    1.71439e-01 
    4.45000e+00     2.47605e-01    2.35372e-01     1.97766e-01    1.70735e-01 
    4.50000e+00     2.46487e-01    2.34183e-01     1.96882e-01    1.70036e-01 
    4.55000e+00     2.45379e-01    2.33006e-01     1.96020e-01    1.69344e-01 
    4.60000e+00     2.44282e-01    2.31841e-01     1.95180e-01    1.68659e-01 
    4.65000e+00     2.43195e-01    2.30688e-01     1.94360e-01    1.67980e-01 
    4.70000e+00     2.42118e-01    2.29548e-01     1.93559e-01    1.67307e-01 
    4.75000e+00     2.41051e-01    2.28420e-01     1.92776e-01    1.66640e-01 
    4.80000e+00     2.39994e-01    2.27304e-01     1.92010e-01    1.65980e-01 
    4.85000e+00     2.38946e-01    2.26200e-01     1.91259e-01    1.65325e-01 
    4.90000e+00     2.37908e-01    2.25110e-01     1.90523e-01    1.64676e-01 
    4.95000e+00     2.36879e-01    2.24032e-01     1.89799e-01    1.64033e-01 
    5.00000e+00     2.35859e-01    2.22966e-01     1.89086e-01    1.63395e-01 
    5.05000e+00     2.34848e-01    2.21914e-01     1.88383e-01    1.62763e-01 
    5.10000e+00     2.33847e-01    2.20874e-01     1.87686e-01    1.62136e-01 
    5.15000e+00     2.32854e-01    2.19848e-01     1.86995e-01    1.61515e-01 
    5.20000e+00     2.31870e-01    2.18834e-01     1.86309e-01    1.60898e-01 
    5.25000e+00     2.30895e-01    2.17834e-01     1.85629e-01    1.60286e-01 
    5.30000e+00     2.29928e-01    2.16847e-01     1.84954e-01    1.59680e-01 
    5.35000e+00     2.28971e-01    2.15874e-01     1.84284e-01    1.59078e-01 
    5.40000e+00     2.28022e-01    2.14915e-01     1.83621e-01    1.58481e-01 
    5.45000e+00     2.27082e-01    2.13969e-01     1.82961e-01    1.57889e-01 
    5.50000e+00     2.26150e-01    2.13037e-01     1.82308e-01    1.57302e-01 
    5.55000e+00     2.25227e-01    2.12119e-01     1.81657e-01    1.56718e-01 
    5.60000e+00     2.24313e-01    2.11215e-01     1.81014e-01    1.56140e-01 
    5.65000e+00     2.23408e-01    2.10325e-01     1.80375e-01    1.55565e-01 
    5.70000e+00     2.22512e-01    2.09449e-01     1.79741e-01    1.54995e-01 
    5.75000e+00     2.21624e-01    2.08587e-01     1.79111e-01    1.54429e-01 
    5.80000e+00     2.20745e-01    2.07739e-01     1.78486e-01    1.53866e-01 
    5.85000e+00     2.19875e-01    2.06906e-01     1.77866e-01    1.53308e-01 
    5.90000e+00     2.19015e-01    2.06087e-01     1.77250e-01    1.52753e-01 
    5.95000e+00     2.18163e-01    2.05282e-01     1.76639e-01    1.52202e-01 
    6.00000e+00     2.17320e-01    2.04491e-01     1.76032e-01    1.51654e-01 
    6.05000e+00     2.16486e-01    2.03714e-01     1.75430e-01    1.51110e-01 
    6.10000e+00     2.15662e-01    2.02950e-01     1.74832e-01    1.50569e-01 
    6.15000e+00     2.14847e-01    2.02201e-01     1.74239e-01    1.50031e-01 
    6.20000e+00     2.14041e-01    2.01465e-01     1.73650e-01    1.49497e-01 
    6.25000e+00     2.13244e-01    2.00743e-01     1.73065e-01    1.48966e-01 
    6.30000e+00     2.12457e-01    2.00034e-01     1.72485e-01    1.48438e-01 
    6.35000e+00     2.11680e-01    1.99338e-01     1.71908e-01    1.47913e-01 
    6.40000e+00     2.10912e-01    1.98655e-01     1.71336e-01    1.47391e-01 
    6.45000e+00     2.10154e-01    1.97984e-01     1.70768e-01    1.46871e-01 
    6.50000e+00     2.09405e-01    1.97326e-01     1.70204e-01    1.46354e-01 
    6.55000e+00     2.08667e-01    1.96680e-01     1.69643e-01    1.45841e-01 
    6.60000e+00     2.07938e-01    1.96045e-01     1.69087e-01    1.45329e-01 
    6.65000e+00     2.07218e-01    1.95421e-01     1.68534e-01    1.44821e-01 
    6.70000e+00     2.06509e-01    1.94809e-01     1.67986e-01    1.44315e-01 
    6.75000e+00     2.05809e-01    1.94207e-01     1.67441e-01    1.43811e-01 
    6.80000e+00     2.05119e-01    1.93615e-01     1.66900e-01    1.43310e-01 
    6.85000e+00     2.04439e-01    1.93033e-01     1.66362e-01    1.42811e-01 
    6.90000e+00     2.03768e-01    1.92460e-01     1.65828e-01 
    6.95000e+00     2.03108e-01    1.91895e-01     1.65298e-01 
    7.00000e+00     2.02456e-01    1.91338e-01     1.64771e-01 
    7.05000e+00     2.01815e-01    1.90789e-01     1.64248e-01 
    7.10000e+00     2.01183e-01    1.90248e-01     1.63728e-01 
    7.15000e+00     2.00560e-01    1.89712e-01     1.63212e-01 
    7.20000e+00     1.99947e-01    1.89182e-01     1.62699e-01 
    7.25000e+00     1.99343e-01    1.88656e-01     1.62190e-01 
    7.30000e+00     1.98748e-01    1.88134e-01     1.61683e-01 
    7.35000e+00     1.98161e-01    1.87615e-01     1.61180e-01 
    7.40000e+00     1.97584e-01    1.87100e-01     1.60680e-01 
    7.45000e+00     1.97016e-01    1.86586e-01     1.60184e-01 
    7.50000e+00     1.96456e-01    1.86075e-01     1.59690e-01 
    7.55000e+00     1.95904e-01    1.85568e-01     1.59200e-01 
    7.60000e+00     1.95360e-01    1.85062e-01     1.58712e-01 
    7.65000e+00     1.94825e-01    1.84560e-01     1.58228e-01 
    7.70000e+00     1.94297e-01    1.84060e-01     1.57746e-01 
    7.75000e+00     1.93776e-01    1.83563e-01     1.57268e-01 
    7.80000e+00     1.93263e-01    1.83068e-01     1.56792e-01 
    7.85000e+00     1.92756e-01    1.82576e-01     1.56320e-01 
    7.90000e+00     1.92256e-01    1.82087e-01     1.55850e-01 
    7.95000e+00     1.91762e-01    1.81600e-01     1.55383e-01 
    8.00000e+00     1.91274e-01    1.81116e-01     1.54919e-01 
    8.05000e+00     1.90792e-01    1.80635e-01     1.54458e-01 
    8.10000e+00     1.90315e-01    1.80156e-01     1.53999e-01 
    8.15000e+00     1.89842e-01    1.79679e-01     1.53543e-01 
    8.20000e+00     1.89374e-01    1.79205e-01     1.53090e-01 
    8.25000e+00     1.88910e-01    1.78733e-01     1.52639e-01 
    8.30000e+00     1.88448e-01    1.78264e-01     1.52191e-01 
    8.35000e+00     1.87989e-01    1.77797e-01     1.51746e-01 
    8.40000e+00     1.87532e-01    1.77333e-01     1.51303e-01 
    8.45000e+00     1.87077e-01    1.76871e-01     1.50863e-01 
    8.50000e+00     1.86624e-01    1.76411e-01     1.50425e-01 
    8.55000e+00     1.86172e-01    1.75954e-01     1.49989e-01 
    8.60000e+00     1.85723e-01    1.75499e-01     1.49556e-01 
    8.65000e+00     1.85276e-01    1.75047e-01     1.49126e-01 
    8.70000e+00     1.84831e-01    1.74597e-01     1.48697e-01 
    8.75000e+00     1.84388e-01    1.74149e-01     1.48271e-01 
    8.80000e+00     1.83946e-01    1.73703e-01     1.47848e-01 
    8.85000e+00     1.83507e-01    1.73260e-01     1.47426e-01 
    8.90000e+00     1.83069e-01    1.72819e-01     1.47007e-01 
    8.95000e+00     1.82634e-01    1.72380e-01     1.46590e-01 
    9.00000e+00     1.82200e-01    1.71943e-01     1.46176e-01 
    9.05000e+00     1.81768e-01    1.71509e-01     1.45763e-01 
    9.10000e+00     1.81339e-01    1.71077e-01     1.45353e-01 
    9.15000e+00     1.80911e-01    1.70647e-01     1.44944e-01 
    9.20000e+00     1.80485e-01    1.70219e-01     1.44538e-01 
    9.25000e+00     1.80061e-01    1.69793e-01     1.44134e-01 
    9.30000e+00     1.79639e-01    1.69369e-01     1.43732e-01 
    9.35000e+00     1.79218e-01    1.68948e-01     1.43332e-01 
    9.40000e+00     1.78800e-01    1.68528e-01     1.42934e-01 
    9.45000e+00     1.78383e-01    1.68110e-01     1.42538e-01 
    9.50000e+00     1.77968e-01    1.67695e-01 
    9.55000e+00     1.77555e-01    1.67281e-01 
    9.60000e+00     1.77144e-01    1.66870e-01 
    9.65000e+00     1.76735e-01    1.66461e-01 
    9.70000e+00     1.76327e-01    1.66053e-01 
    9.75000e+00     1.75921e-01    1.65647e-01 
    9.80000e+00     1.75517e-01    1.65244e-01 
    9.85000e+00     1.75115e-01    1.64842e-01 
    9.90000e+00     1.74714e-01    1.64442e-01 
    9.95000e+00     1.74316e-01    1.64044e-01 
    1.00000e+01     1.73919e-01    1.63648e-01 


==> data/fig1b.dat <==
#       t             b=3.5          b=6             b=10         b=12.5
    6.00000e-01     7.60077e-02    1.91676e-01   3.62883e-01   3.95663e-01
    6.50000e-01     7.59197e-02    1.91493e-01   3.62540e-01   3.95399e-01
    7.00000e-01     7.58215e-02    1.91284e-01   3.62123e-01   3.95026e-01
    7.50000e-01     7.57110e-02    1.91046e-01   3.61621e-01   3.94534e-01
    8.00000e-01     7.55875e-02    1.90775e-01   3.61030e-01   3.93916e-01
    8.50000e-01     7.54504e-02    1.90472e-01   3.60347e-01   3.93167e-01
    9.00000e-01     7.52997e-02    1.90134e-01   3.59569e-01   3.92286e-01
    9.50000e-01     7.51356e-02    1.89762e-01   3.58696e-01   3.91272e-01
    1.00000e+00     7.49583e-02    1.89356e-01   3.57728e-01   3.90127e-01
    1.05000e+00     7.47678e-02    1.88915e-01   3.56664e-01   3.88852e-01
    1.10000e+00     7.45646e-02    1.88441e-01   3.55506e-01   3.87449e-01
    1.15000e+00     7.43488e-02    1.87932e-01   3.54254e-01   3.85921e-01
    1.20000e+00     7.41207e-02    1.87389e-01   3.52910e-01   3.84270e-01
    1.25000e+00     7.38807e-02    1.86813e-01   3.51475e-01   3.82501e-01
    1.30000e+00     7.36290e-02    1.86203e-01   3.49951e-01   3.80617e-01
    1.35000e+00     7.33659e-02    1.85561e-01   3.48339e-01   3.78621e-01
    1.40000e+00     7.30916e-02    1.84886e-01   3.46642e-01   3.76517e-01
    1.45000e+00     7.28066e-02    1.84178e-01   3.44862e-01   3.74310e-01
    1.50000e+00     7.25112e-02    1.83440e-01   3.43002e-01   3.72003e-01
    1.55000e+00     7.22058e-02    1.82671e-01   3.41063e-01   3.69600e-01
    1.60000e+00     7.18908e-02    1.81872e-01   3.39050e-01   3.67106e-01
    1.65000e+00     7.15666e-02    1.81044e-01   3.36964e-01   3.64525e-01
    1.70000e+00     7.12334e-02    1.80187e-01   3.34807e-01   3.61860e-01
    1.75000e+00     7.08918e-02    1.79301e-01   3.32584e-01   3.59116e-01
    1.80000e+00     7.05418e-02    1.78388e-01   3.30296e-01   3.56297e-01
    1.85000e+00     7.01835e-02    1.77449e-01   3.27946e-01   3.53407e-01
    1.90000e+00     6.98170e-02    1.76483e-01   3.25538e-01   3.50449e-01
    1.95000e+00     6.94429e-02    1.75494e-01   3.23075e-01   3.47428e-01
    2.00000e+00     6.90617e-02    1.74480e-01   3.20561e-01   3.44347e-01
    2.05000e+00     6.86737e-02    1.73444e-01   3.17997e-01   3.41210e-01
    2.10000e+00     6.82795e-02    1.72386e-01   3.15387e-01   3.38020e-01
    2.15000e+00     6.78791e-02    1.71308e-01   3.12733e-01   3.34780e-01
    2.20000e+00     6.74728e-02    1.70210e-01   3.10039e-01   3.31494e-01
    2.25000e+00     6.70608e-02    1.69094e-01   3.07307e-01   3.28166e-01
    2.30000e+00     6.66431e-02    1.67959e-01   3.04540e-01   3.24798e-01
    2.35000e+00     6.62202e-02    1.66807e-01   3.01740e-01   3.21392e-01
    2.40000e+00     6.57921e-02    1.65638e-01   2.98909e-01   3.17953e-01
    2.45000e+00     6.53590e-02    1.64454e-01   2.96051e-01   3.14483e-01
    2.50000e+00     6.49211e-02    1.63255e-01   2.93168e-01   3.10985e-01
    2.55000e+00     6.44786e-02    1.62041e-01   2.90261e-01   3.07460e-01
    2.60000e+00     6.40318e-02    1.60815e-01   2.87334e-01   3.03913e-01
    2.65000e+00     6.35807e-02    1.59575e-01   2.84389e-01   3.00345e-01
    2.70000e+00     6.31256e-02    1.58324e-01   2.81427e-01   2.96758e-01
    2.75000e+00     6.26667e-02    1.57062e-01   2.78450e-01   2.93155e-01
    2.80000e+00     6.22041e-02    1.55790e-01   2.75461e-01   2.89539e-01
    2.85000e+00     6.17379e-02    1.54508e-01   2.72461e-01   2.85910e-01
    2.90000e+00     6.12685e-02    1.53217e-01   2.69452e-01   2.82272e-01
    2.95000e+00     6.07959e-02    1.51918e-01   2.66435e-01   2.78627e-01
    3.00000e+00     6.03204e-02    1.50611e-01   2.63413e-01   2.74975e-01
    3.05000e+00     5.98421e-02    1.49298e-01   2.60386e-01   2.71319e-01
    3.10000e+00     5.93612e-02    1.47978e-01   2.57356e-01   2.67662e-01
    3.15000e+00     5.88779e-02    1.46652e-01   2.54325e-01   2.64003e-01
    3.20000e+00     5.83924e-02    1.45322e-01   2.51293e-01   2.60346e-01
    3.25000e+00     5.79050e-02    1.43987e-01   2.48263e-01   2.56691e-01
    3.30000e+00     5.74157e-02    1.42648e-01   2.45234e-01   2.53040e-01
    3.35000e+00     5.69247e-02    1.41306e-01   2.42209e-01   2.49394e-01
    3.40000e+00     5.64320e-02    1.39961e-01   2.39189e-01   2.45755e-01
    3.45000e+00     5.59379e-02    1.38614e-01   2.36174e-01   2.42123e-01
    3.50000e+00     5.54424e-02    1.37265e-01   2.33165e-01   2.38501e-01
    3.55000e+00     5.49458e-02    1.35915e-01   2.30164e-01   2.34889e-01
    3.60000e+00     5.44481e-02    1.34564e-01   2.27171e-01   2.31288e-01
    3.65000e+00     5.39496e-02    1.33212e-01   2.24188e-01   2.27700e-01
    3.70000e+00     5.34505e-02    1.31861e-01   2.21214e-01   2.24125e-01
    3.75000e+00     5.29510e-02    1.30510e-01   2.18251e-01   2.20565e-01
    3.80000e+00     5.24511e-02    1.29160e-01   2.15300e-01   2.17019e-01
    3.85000e+00     5.19509e-02    1.27812e-01   2.12360e-01   2.13490e-01
    3.90000e+00     5.14505e-02    1.26465e-01   2.09434e-01   2.09978e-01
    3.95000e+00     5.09501e-02    1.25120e-01   2.06520e-01   2.06483e-01
    4.00000e+00     5.04497e-02    1.23777e-01   2.03621e-01   2.03006e-01
    4.05000e+00     4.99496e-02    1.22437e-01   2.00736e-01   1.99548e-01
    4.10000e+00     4.94500e-02    1.21100e-01   1.97866e-01   1.96109e-01
    4.15000e+00     4.89509e-02    1.19766e-01   1.95012e-01   1.92691e-01
    4.20000e+00     4.84524e-02    1.18435e-01   1.92173e-01   1.89292e-01
    4.25000e+00     4.79546e-02    1.17108e-01   1.89352e-01   1.85915e-01
    4.30000e+00     4.74576e-02    1.15786e-01   1.86548e-01   1.82559e-01
    4.35000e+00     4.69615e-02    1.14467e-01   1.83761e-01   1.79224e-01
    4.40000e+00     4.64666e-02    1.13154e-01   1.80992e-01   1.75911e-01
    4.45000e+00     4.59729e-02    1.11845e-01   1.78241e-01   1.72621e-01
    4.50000e+00     4.54805e-02    1.10541e-01   1.75508e-01   1.69354e-01
    4.55000e+00     4.49893e-02    1.09242e-01   1.72795e-01   1.66109e-01
    4.60000e+00     4.44992e-02    1.07948e-01   1.70100e-01   1.62887e-01
    4.65000e+00     4.40106e-02    1.06660e-01   1.67425e-01   1.59689e-01
    4.70000e+00     4.35234e-02    1.05378e-01   1.64769e-01   1.56514e-01
    4.75000e+00     4.30380e-02    1.04101e-01   1.62133e-01   1.53363e-01
    4.80000e+00     4.25541e-02    1.02831e-01   1.59517e-01   1.50236e-01
    4.85000e+00     4.20720e-02    1.01566e-01   1.56921e-01   1.47132e-01
    4.90000e+00     4.15915e-02    1.00308e-01   1.54344e-01   1.44052e-01
    4.95000e+00     4.11129e-02    9.90563e-02   1.51788e-01   1.40996e-01
    5.00000e+00     4.06361e-02    9.78111e-02   1.49253e-01   1.37964e-01
    5.05000e+00     4.01613e-02    9.65722e-02   1.46738e-01   1.34955e-01
    5.10000e+00     3.96885e-02    9.53397e-02   1.44243e-01   1.31970e-01
    5.15000e+00     3.92176e-02    9.41140e-02   1.41769e-01   1.29009e-01
    5.20000e+00     3.87486e-02    9.28953e-02   1.39316e-01   1.26072e-01
    5.25000e+00     3.82817e-02    9.16835e-02   1.36883e-01   1.23158e-01
    5.30000e+00     3.78169e-02    9.04786e-02   1.34471e-01   1.20267e-01
    5.35000e+00     3.73543e-02    8.92807e-02   1.32080e-01   1.17400e-01
    5.40000e+00     3.68938e-02    8.80899e-02   1.29709e-01   1.14556e-01
    5.45000e+00     3.64356e-02    8.69063e-02   1.27359e-01   1.11734e-01
    5.50000e+00     3.59797e-02    8.57301e-02   1.25030e-01   1.08936e-01
    5.55000e+00     3.55260e-02    8.45610e-02   1.22721e-01   1.06159e-01
    5.60000e+00     3.50747e-02    8.33990e-02   1.20432e-01   1.03405e-01
    5.65000e+00     3.46257e-02    8.22445e-02   1.18165e-01   1.00674e-01
    5.70000e+00     3.41792e-02    8.10976e-02   1.15917e-01   9.79634e-02
    5.75000e+00     3.37351e-02    7.99580e-02   1.13690e-01   9.52750e-02
    5.80000e+00     3.32933e-02    7.88258e-02   1.11483e-01   9.26079e-02
    5.85000e+00     3.28540e-02    7.77010e-02   1.09297e-01   8.99620e-02
    5.90000e+00     3.24173e-02    7.65837e-02   1.07131e-01   8.73371e-02
    5.95000e+00     3.19831e-02    7.54741e-02   1.04985e-01   8.47330e-02
    6.00000e+00     3.15514e-02    7.43719e-02   1.02859e-01   8.21495e-02
    6.05000e+00     3.11222e-02    7.32771e-02   1.00753e-01   7.95865e-02
    6.10000e+00     3.06956e-02    7.21899e-02   9.86662e-02   7.70440e-02
    6.15000e+00     3.02715e-02    7.11103e-02   9.65995e-02   7.45218e-02
    6.20000e+00     2.98501e-02    7.00383e-02   9.45523e-02   7.20199e-02
    6.25000e+00     2.94311e-02    6.89737e-02   9.25244e-02   6.95381e-02
    6.30000e+00     2.90146e-02    6.79168e-02   9.05157e-02   6.70767e-02
    6.35000e+00     2.86008e-02    6.68673e-02   8.85262e-02   6.46354e-02
    6.40000e+00     2.81896e-02    6.58253e-02   8.65555e-02   6.22144e-02
    6.45000e+00     2.77808e-02    6.47909e-02   8.46035e-02   5.98139e-02
    6.50000e+00     2.73745e-02    6.37642e-02   8.26701e-02   5.74341e-02
    6.55000e+00     2.69707e-02    6.27450e-02   8.07552e-02   5.50750e-02
    6.60000e+00     2.65696e-02    6.17332e-02   7.88583e-02   5.27374e-02
    6.65000e+00     2.61711e-02    6.07288e-02   7.69795e-02   5.04213e-02
    6.70000e+00     2.57751e-02    5.97321e-02   7.51186e-02   4.81271e-02
    6.75000e+00     2.53815e-02    5.87429e-02   7.32753e-02   4.58555e-02
    6.80000e+00     2.49905e-02    5.77610e-02   7.14491e-02   4.36069e-02
    6.85000e+00     2.46021e-02    5.67865e-02   6.96405e-02   4.13818e-02
    6.90000e+00     2.42163e-02    5.58195e-02   6.78489e-02  
    6.95000e+00     2.38328e-02    5.48599e-02   6.60738e-02  
    7.00000e+00     2.34519e-02    5.39075e-02   6.43153e-02  
    7.05000e+00     2.30736e-02    5.29624e-02   6.25735e-02  
    7.10000e+00     2.26979e-02    5.20246e-02   6.08477e-02  
    7.15000e+00     2.23246e-02    5.10942e-02   5.91374e-02  
    7.20000e+00     2.19538e-02    5.01709e-02   5.74428e-02  
    7.25000e+00     2.15855e-02    4.92547e-02   5.57639e-02  
    7.30000e+00     2.12198e-02    4.83458e-02   5.41004e-02  
    7.35000e+00     2.08565e-02    4.74439e-02   5.24518e-02  
    7.40000e+00     2.04956e-02    4.65490e-02   5.08178e-02  
    7.45000e+00     2.01373e-02    4.56612e-02   4.91980e-02  
    7.50000e+00     1.97814e-02    4.47804e-02   4.75923e-02  
    7.55000e+00     1.94280e-02    4.39065e-02   4.60007e-02  
    7.60000e+00     1.90771e-02    4.30395e-02   4.44229e-02  
    7.65000e+00     1.87286e-02    4.21795e-02   4.28585e-02  
    7.70000e+00     1.83825e-02    4.13265e-02   4.13075e-02  
    7.75000e+00     1.80390e-02    4.04801e-02   3.97690e-02  
    7.80000e+00     1.76979e-02    3.96403e-02   3.82435e-02  
    7.85000e+00     1.73591e-02    3.88074e-02   3.67306e-02  
    7.90000e+00     1.70228e-02    3.79812e-02   3.52295e-02  
    7.95000e+00     1.66889e-02    3.71617e-02   3.37406e-02  
    8.00000e+00     1.63575e-02    3.63485e-02   3.22636e-02  
    8.05000e+00     1.60284e-02    3.55418e-02   3.07976e-02  
    8.10000e+00     1.57017e-02    3.47419e-02   2.93430e-02  
    8.15000e+00     1.53774e-02    3.39485e-02   2.78996e-02  
    8.20000e+00     1.50554e-02    3.31614e-02   2.64665e-02  
    8.25000e+00     1.47357e-02    3.23807e-02   2.50434e-02  
    8.30000e+00     1.44183e-02    3.16064e-02   2.36305e-02  
    8.35000e+00     1.41034e-02    3.08385e-02   2.22270e-02  
    8.40000e+00     1.37908e-02    3.00769e-02   2.08328e-02  
    8.45000e+00     1.34803e-02    2.93216e-02   1.94480e-02  
    8.50000e+00     1.31722e-02    2.85723e-02   1.80714e-02  
    8.55000e+00     1.28663e-02    2.78292e-02   1.67031e-02  
    8.60000e+00     1.25626e-02    2.70923e-02   1.53433e-02  
    8.65000e+00     1.22613e-02    2.63616e-02   1.39909e-02  
    8.70000e+00     1.19622e-02    2.56367e-02   1.26460e-02  
    8.75000e+00     1.16654e-02    2.49179e-02   1.13089e-02  
    8.80000e+00     1.13706e-02    2.42051e-02   9.97879e-03  
    8.85000e+00     1.10779e-02    2.34983e-02   8.65555e-03  
    8.90000e+00     1.07877e-02    2.27972e-02   7.33984e-03  
    8.95000e+00     1.04997e-02    2.21018e-02   6.03086e-03  
    9.00000e+00     1.02138e-02    2.14125e-02   4.72817e-03  
    9.05000e+00     9.92992e-03    2.07289e-02   3.43277e-03  
    9.10000e+00     9.64820e-03    2.00509e-02   2.14390e-03  
    9.15000e+00     9.36872e-03    1.93786e-02   8.61159e-04  
    9.20000e+00     9.09145e-03    1.87119e-02  -4.14567e-04  
    9.25000e+00     8.81633e-03    1.80508e-02  -1.68398e-03  
    9.30000e+00     8.54322e-03    1.73953e-02  -2.94733e-03  
    9.35000e+00     8.27219e-03    1.67452e-02  -4.20359e-03  
    9.40000e+00     8.00329e-03    1.61005e-02  -5.45312e-03  
    9.45000e+00     7.73661e-03    1.54613e-02  -6.69603e-03  
    9.50000e+00     7.47192e-03    1.48276e-02  
    9.55000e+00     7.20921e-03    1.41992e-02  
    9.60000e+00     6.94862e-03    1.35759e-02  
    9.65000e+00     6.69017e-03    1.29580e-02  
    9.70000e+00     6.43376e-03    1.23452e-02  
    9.75000e+00     6.17932e-03    1.17377e-02  
    9.80000e+00     5.92692e-03    1.11352e-02  
    9.85000e+00     5.67659e-03    1.05377e-02  
    9.90000e+00     5.42823e-03    9.94519e-03  
    9.95000e+00     5.18190e-03    9.35765e-03  
    1.00000e+01     4.93754e-03    8.77512e-03  


==> data/fig2a.dat <==
#    pT               t=2              t=4              t=6            t=8
    2.12500e+00     8.37570e-01     
    2.37500e+00     7.67812e-01     6.11471e-01      5.52702e-01     5.05123e-01
    2.62500e+00     7.13804e-01     5.27429e-01      4.56234e-01     4.07954e-01
    2.87500e+00     6.72069e-01     4.66598e-01      3.88322e-01     3.40878e-01
    3.12500e+00     6.39811e-01     4.22837e-01      3.41194e-01     2.95168e-01
    3.37500e+00     6.14887e-01     3.91460e-01      3.08792e-01     2.64254e-01
    3.62500e+00     5.95674e-01     3.69051e-01      2.86678e-01     2.43464e-01
    3.87500e+00     5.80962e-01     3.53166e-01      2.71741e-01     2.29604e-01
    4.12500e+00     5.69823e-01     3.42084e-01      2.61847e-01     2.20532e-01
    4.37500e+00     5.61550e-01     3.34581e-01      2.55545e-01     2.14828e-01
    4.62500e+00     5.55590e-01     3.29787e-01      2.51850e-01     2.11539e-01
    4.87500e+00     5.51505e-01     3.27067e-01      2.50082e-01     2.10027e-01
    5.12500e+00     5.48946e-01     3.25958e-01      2.49767e-01     2.09850e-01
    5.37500e+00     5.47633e-01     3.26116e-01      2.50569e-01     2.10700e-01
    5.62500e+00     5.47343e-01     3.27278e-01      2.52242e-01     2.12353e-01
    5.87500e+00     5.47891e-01     3.29241e-01      2.54605e-01     2.14644e-01
    6.12500e+00     5.49125e-01     3.31850e-01      2.57519e-01     2.17446e-01
    6.37500e+00     5.50926e-01     3.34981e-01      2.60880e-01     2.20665e-01
    6.62500e+00     5.53190e-01     3.38535e-01      2.64603e-01     2.24226e-01
    6.87500e+00     5.55833e-01     3.42431e-01      2.68623e-01     2.28067e-01
    7.12500e+00     5.58785e-01     3.46605e-01      2.72886e-01     2.32141e-01
    7.37500e+00     5.61988e-01     3.51006e-01      2.77347e-01     2.36408e-01
    7.62500e+00     5.65395e-01     3.55588e-01      2.81972e-01     2.40836e-01
    7.87500e+00     5.68965e-01     3.60316e-01      2.86730e-01     2.45395e-01
    8.12500e+00     5.72664e-01     3.65159e-01      2.91596e-01     2.50064e-01
    8.37500e+00     5.76462e-01     3.70092e-01      2.96549e-01     2.54824e-01
    8.62500e+00     5.80337e-01     3.75095e-01      3.01569e-01     2.59657e-01
    8.87500e+00     5.84266e-01     3.80146e-01      3.06643e-01     2.64547e-01
    9.12500e+00     5.88233e-01     3.85232e-01      3.11754e-01     2.69482e-01
    9.37500e+00     5.92222e-01     3.90344e-01      3.16892e-01     2.74450e-01
    9.62500e+00     5.96222e-01     3.95464e-01      3.22046e-01     2.79440e-01
    9.87500e+00     6.00224e-01     4.00585e-01      3.27208e-01     2.84447e-01
    1.01250e+01     6.04214e-01     4.05697e-01      3.32371e-01     2.89460e-01
    1.03750e+01     6.08192e-01     4.10795e-01      3.37526e-01     2.94476e-01
    1.06250e+01     6.12143e-01     4.15872e-01      3.42669e-01     2.99487e-01
    1.08750e+01     6.16069e-01     4.20923e-01      3.47797e-01     3.04490e-01
    1.11250e+01     6.19962e-01     4.25941e-01      3.52901e-01     3.09479e-01
    1.13750e+01     6.23818e-01     4.30926e-01      3.57980e-01     3.14452e-01
    1.16250e+01     6.27635e-01     4.35872e-01      3.63031e-01     3.19402e-01
    1.18750e+01     6.31410e-01     4.40777e-01      3.68047e-01     3.24327e-01
    1.21250e+01     6.35139e-01     4.45638e-01      3.73031e-01     3.29226e-01
    1.23750e+01     6.38826e-01     4.50453e-01      3.77977e-01     3.34094e-01
    1.26250e+01     6.42464e-01     4.55221e-01      3.82885e-01     3.38930e-01
    1.28750e+01     6.46056e-01     4.59940e-01      3.87753e-01     3.43733e-01
    1.31250e+01     6.49598e-01     4.64609e-01      3.92579e-01     3.48499e-01
    1.33750e+01     6.53090e-01     4.69229e-01      3.97361e-01     3.53227e-01
    1.36250e+01     6.56533e-01     4.73796e-01      4.02098e-01     3.57916e-01
    1.38750e+01     6.59927e-01     4.78310e-01      4.06789e-01     3.62564e-01
    1.41250e+01     6.63270e-01     4.82773e-01      4.11433e-01     3.67170e-01
    1.43750e+01     6.66564e-01     4.87181e-01      4.16029e-01     3.71734e-01
    1.46250e+01     6.69808e-01     4.91534e-01      4.20575e-01     3.76253e-01
    1.48750e+01     6.73002e-01     4.95837e-01      4.25072e-01     3.80729e-01
    1.51250e+01     6.76148e-01     5.00084e-01      4.29520e-01     3.85158e-01
    1.53750e+01     6.79245e-01     5.04276e-01      4.33917e-01     3.89539e-01
    1.56250e+01     6.82294e-01     5.08414e-01      4.38262e-01     3.93874e-01
    1.58750e+01     6.85296e-01     5.12497e-01      4.42560e-01     3.98161e-01
    1.61250e+01     6.88250e-01     5.16526e-01      4.46803e-01     4.02399e-01
    1.63750e+01     6.91157e-01     5.20500e-01      4.50994e-01     4.06587e-01
    1.66250e+01     6.94018e-01     5.24419e-01      4.55132e-01     4.10725e-01
    1.68750e+01     6.96832e-01     5.28284e-01      4.59217e-01     4.14812e-01
    1.71250e+01     6.99604e-01     5.32093e-01      4.63249e-01     4.18847e-01
    1.73750e+01     7.02329e-01     5.35849e-01      4.67228e-01     4.22828e-01
    1.76250e+01     7.05008e-01     5.39548e-01      4.71152e-01     4.26755e-01
    1.78750e+01     7.07647e-01     5.43193e-01      4.75022e-01     4.30627e-01
    1.81250e+01     7.10240e-01     5.46782e-01      4.78836e-01     4.34444e-01
    1.83750e+01     7.12791e-01     5.50317e-01      4.82592e-01     4.38202e-01
    1.86250e+01     7.15299e-01     5.53794e-01      4.86289e-01     4.41903e-01
    1.88750e+01     7.17762e-01     5.57217e-01      4.89930e-01     4.45546e-01
    1.91250e+01     7.20181e-01     5.60583e-01      4.93512e-01     4.49130e-01
    1.93750e+01     7.22558e-01     5.63892e-01      4.97033e-01     4.52653e-01
    1.96250e+01     7.24888e-01     5.67144e-01      5.00496e-01     4.56116e-01
    1.98750e+01     7.27180e-01     5.70340e-01      5.03896e-01     4.59519e-01


==> data/fig2b.dat <==
#     pT                 t=2           t=4              t=6             t=8
    1.87500e+00     6.23875e-03     
    2.12500e+00     7.04309e-03    2.69020e-02      3.92836e-02     4.49738e-02
    2.37500e+00     7.36334e-03    2.91082e-02      4.54118e-02     5.36609e-02
    2.62500e+00     7.38689e-03    2.96280e-02      4.77813e-02     5.81473e-02
    2.87500e+00     7.24179e-03    2.89935e-02      4.72223e-02     5.93899e-02
    3.12500e+00     7.00934e-03    2.77166e-02      4.49142e-02     5.87040e-02
    3.37500e+00     6.73613e-03    2.61745e-02      4.19146e-02     5.72249e-02
    3.62500e+00     6.45049e-03    2.46112e-02      3.89281e-02     5.56597e-02
    3.87500e+00     6.16892e-03    2.31484e-02      3.62943e-02     5.43178e-02
    4.12500e+00     5.89932e-03    2.18412e-02      3.41106e-02     5.32546e-02
    4.37500e+00     5.64697e-03    2.06901e-02      3.23381e-02     5.24282e-02
    4.62500e+00     5.41423e-03    1.96931e-02      3.09084e-02     5.17571e-02
    4.87500e+00     5.20046e-03    1.88270e-02      2.97389e-02     5.11748e-02
    5.12500e+00     5.00579e-03    1.80729e-02      2.87652e-02     5.06396e-02
    5.37500e+00     4.83076e-03    1.74149e-02      2.79380e-02     5.01252e-02
    5.62500e+00     4.67095e-03    1.68353e-02      2.72197e-02     4.96172e-02
    5.87500e+00     4.52687e-03    1.63239e-02      2.65867e-02     4.91093e-02
    6.12500e+00     4.39671e-03    1.58664e-02      2.60192e-02     4.85990e-02
    6.37500e+00     4.28043e-03    1.54553e-02      2.55072e-02     4.80892e-02
    6.62500e+00     4.17462e-03    1.50862e-02      2.50414e-02     4.75816e-02
    6.87500e+00     4.07751e-03    1.47503e-02      2.46145e-02     4.70750e-02
    7.12500e+00     3.99202e-03    1.44443e-02      2.42217e-02     4.65772e-02
    7.37500e+00     3.91162e-03    1.41649e-02      2.38585e-02     4.60826e-02
    7.62500e+00     3.83992e-03    1.39092e-02      2.35198e-02     4.55973e-02
    7.87500e+00     3.77634e-03    1.36732e-02      2.32043e-02     4.51220e-02
    8.12500e+00     3.71429e-03    1.34565e-02      2.29096e-02     4.46565e-02
    8.37500e+00     3.66111e-03    1.32565e-02      2.26340e-02     4.42038e-02
    8.62500e+00     3.61392e-03    1.30711e-02      2.23737e-02     4.37652e-02
    8.87500e+00     3.56813e-03    1.29002e-02      2.21295e-02     4.33389e-02
    9.12500e+00     3.52737e-03    1.27413e-02      2.18973e-02     4.29259e-02
    9.37500e+00     3.49012e-03    1.25947e-02      2.16770e-02     4.25252e-02
    9.62500e+00     3.45600e-03    1.24591e-02      2.14662e-02     4.21363e-02
    9.87500e+00     3.42362e-03    1.23307e-02      2.12658e-02     4.17608e-02
    1.01250e+01     3.39531e-03    1.22111e-02      2.10758e-02     4.13977e-02
    1.03750e+01     3.36809e-03    1.20986e-02      2.08941e-02     4.10458e-02
    1.06250e+01     3.34597e-03    1.19926e-02      2.07208e-02     4.07075e-02
    1.08750e+01     3.32175e-03    1.18938e-02      2.05552e-02     4.03766e-02
    1.11250e+01     3.30052e-03    1.17991e-02      2.03974e-02     4.00577e-02
    1.13750e+01     3.28265e-03    1.17101e-02      2.02485e-02     3.97476e-02
    1.16250e+01     3.26442e-03    1.16271e-02      2.01042e-02     3.94462e-02
    1.18750e+01     3.24902e-03    1.15473e-02      1.99672e-02     3.91540e-02
    1.21250e+01     3.23457e-03    1.14711e-02      1.98359e-02     3.88694e-02
    1.23750e+01     3.21992e-03    1.13996e-02      1.97086e-02     3.85960e-02
    1.26250e+01     3.20900e-03    1.13312e-02      1.95881e-02     3.83293e-02
    1.28750e+01     3.19509e-03    1.12651e-02      1.94732e-02     3.80716e-02
    1.31250e+01     3.18555e-03    1.12031e-02      1.93628e-02     3.78198e-02
    1.33750e+01     3.17624e-03    1.11452e-02      1.92569e-02     3.75759e-02
    1.36250e+01     3.16620e-03    1.10881e-02      1.91545e-02     3.73380e-02
    1.38750e+01     3.15806e-03    1.10354e-02      1.90559e-02     3.71070e-02
    1.41250e+01     3.15010e-03    1.09870e-02      1.89596e-02     3.68827e-02
    1.43750e+01     3.14219e-03    1.09371e-02      1.88669e-02     3.66630e-02
    1.46250e+01     3.13639e-03    1.08904e-02      1.87783e-02     3.64490e-02
    1.48750e+01     3.13051e-03    1.08469e-02      1.86904e-02     3.62409e-02
    1.51250e+01     3.12445e-03    1.08058e-02      1.86062e-02     3.60404e-02
    1.53750e+01     3.11860e-03    1.07639e-02      1.85249e-02     3.58445e-02
    1.56250e+01     3.11338e-03    1.07273e-02      1.84446e-02     3.56542e-02
    1.58750e+01     3.11000e-03    1.06888e-02      1.83674e-02     3.54721e-02
    1.61250e+01     3.10514e-03    1.06538e-02      1.82929e-02     3.52935e-02
    1.63750e+01     3.10239e-03    1.06203e-02      1.82222e-02     3.51224e-02
    1.66250e+01     3.09751e-03    1.05875e-02      1.81524e-02     3.49562e-02
    1.68750e+01     3.09445e-03    1.05566e-02      1.80853e-02     3.47954e-02
    1.71250e+01     3.09128e-03    1.05270e-02      1.80225e-02     3.46400e-02
    1.73750e+01     3.08840e-03    1.04979e-02      1.79640e-02     3.44918e-02
    1.76250e+01     3.08549e-03    1.04716e-02      1.79072e-02     3.43454e-02
    1.78750e+01     3.08556e-03    1.04442e-02      1.78512e-02     3.42034e-02
    1.81250e+01     3.08162e-03    1.04205e-02      1.78002e-02     3.40672e-02
    1.83750e+01     3.08166e-03    1.03980e-02      1.77511e-02     3.39348e-02
    1.86250e+01     3.07955e-03    1.03755e-02      1.77005e-02     3.38067e-02
    1.88750e+01     3.07823e-03    1.03544e-02      1.76540e-02     3.36817e-02
    1.91250e+01     3.07713e-03    1.03350e-02      1.76076e-02     3.35624e-02
    1.93750e+01     3.07795e-03    1.03160e-02      1.75636e-02     3.34468e-02
    1.96250e+01     3.07591e-03    1.02982e-02      1.75219e-02     3.33333e-02
    1.98750e+01     3.07508e-03    1.02824e-02      1.74789e-02     3.32257e-02


==> data/fig3a.dat <==
#     pT            col-running    rad-running     total-running     col-const        rad-const      total-const
    2.37500e+00     5.22510e-01     9.94446e-01     5.05123e-01     4.67862e-01      9.95352e-01     4.46071e-01
    2.62500e+00     4.29726e-01     9.72990e-01     4.07954e-01     3.78179e-01      9.60702e-01     3.50571e-01
    2.87500e+00     3.66099e-01     9.51980e-01     3.40878e-01     3.18741e-01      9.27096e-01     2.86257e-01
    3.12500e+00     3.23309e-01     9.31199e-01     2.95168e-01     2.80905e-01      8.94448e-01     2.44024e-01
    3.37500e+00     2.95056e-01     9.11238e-01     2.64254e-01     2.57980e-01      8.63439e-01     2.16867e-01
    3.62500e+00     2.76848e-01     8.92500e-01     2.43464e-01     2.45137e-01      8.34491e-01     1.99751e-01
    3.87500e+00     2.65594e-01     8.74771e-01     2.29604e-01     2.39067e-01      8.07357e-01     1.89251e-01
    4.12500e+00     2.59213e-01     8.58114e-01     2.20532e-01     2.37579e-01      7.82060e-01     1.83108e-01
    4.37500e+00     2.56317e-01     8.42487e-01     2.14828e-01     2.39247e-01      7.58486e-01     1.79871e-01
    4.62500e+00     2.55973e-01     8.28056e-01     2.11539e-01     2.43152e-01      7.36738e-01     1.78605e-01
    4.87500e+00     2.57547e-01     8.14450e-01     2.10027e-01     2.48689e-01      7.16446e-01     1.78708e-01
    5.12500e+00     2.60597e-01     8.01712e-01     2.09850e-01     2.55460e-01      6.97582e-01     1.79789e-01
    5.37500e+00     2.64810e-01     7.89781e-01     2.10700e-01     2.63191e-01      6.80012e-01     1.81587e-01
    5.62500e+00     2.69958e-01     7.78613e-01     2.12353e-01     2.71686e-01      6.63677e-01     1.83919e-01
    5.87500e+00     2.75868e-01     7.68118e-01     2.14644e-01     2.80803e-01      6.48432e-01     1.86657e-01
    6.12500e+00     2.82408e-01     7.58250e-01     2.17446e-01     2.90434e-01      6.34195e-01     1.89705e-01
    6.37500e+00     2.89477e-01     7.48951e-01     2.20665e-01     3.00493e-01      6.20877e-01     1.92994e-01
    6.62500e+00     2.96989e-01     7.40038e-01     2.24226e-01     3.10914e-01      6.08307e-01     1.96472e-01
    6.87500e+00     3.04881e-01     7.31623e-01     2.28067e-01     3.21639e-01      5.96543e-01     2.00093e-01
    7.12500e+00     3.13093e-01     7.23687e-01     2.32141e-01     3.32623e-01      5.85500e-01     2.03825e-01
    7.37500e+00     3.21583e-01     7.16244e-01     2.36408e-01     3.43826e-01      5.75167e-01     2.07641e-01
    7.62500e+00     3.30310e-01     7.09201e-01     2.40836e-01     3.55212e-01      5.65459e-01     2.11519e-01
    7.87500e+00     3.39240e-01     7.02544e-01     2.45395e-01     3.66755e-01      5.56310e-01     2.15442e-01
    8.12500e+00     3.48344e-01     6.96269e-01     2.50064e-01     3.78427e-01      5.47727e-01     2.19393e-01
    8.37500e+00     3.57598e-01     6.90311e-01     2.54824e-01     3.90204e-01      5.39609e-01     2.23362e-01
    8.62500e+00     3.66978e-01     6.84683e-01     2.59657e-01     4.02069e-01      5.31970e-01     2.27338e-01
    8.87500e+00     3.76466e-01     6.79326e-01     2.64547e-01     4.14002e-01      5.24723e-01     2.31312e-01
    9.12500e+00     3.86044e-01     6.74254e-01     2.69482e-01     4.25986e-01      5.17885e-01     2.35274e-01
    9.37500e+00     3.95697e-01     6.69469e-01     2.74450e-01     4.38009e-01      5.11427e-01     2.39217e-01
    9.62500e+00     4.05411e-01     6.64915e-01     2.79440e-01     4.50056e-01      5.05290e-01     2.43137e-01
    9.87500e+00     4.15175e-01     6.60567e-01     2.84447e-01     4.62117e-01      4.99458e-01     2.47030e-01
    1.01250e+01     4.24976e-01     6.56381e-01     2.89460e-01     4.74180e-01      4.93905e-01     2.50890e-01
    1.03750e+01     4.34805e-01     6.52370e-01     2.94476e-01     4.86236e-01      4.88585e-01     2.54715e-01
    1.06250e+01     4.44651e-01     6.48564e-01     2.99487e-01     4.98274e-01      4.83546e-01     2.58501e-01
    1.08750e+01     4.54509e-01     6.44907e-01     3.04490e-01     5.10291e-01      4.78730e-01     2.62247e-01
    1.11250e+01     4.64372e-01     6.41388e-01     3.09479e-01     5.22277e-01      4.74114e-01     2.65951e-01
    1.13750e+01     4.74230e-01     6.38022e-01     3.14452e-01     5.34225e-01      4.69706e-01     2.69611e-01
    1.16250e+01     4.84075e-01     6.34792e-01     3.19402e-01     5.46130e-01      4.65495e-01     2.73226e-01
    1.18750e+01     4.93908e-01     6.31684e-01     3.24327e-01     5.57988e-01      4.61452e-01     2.76793e-01
    1.21250e+01     5.03719e-01     6.28691e-01     3.29226e-01     5.69792e-01      4.57573e-01     2.80311e-01
    1.23750e+01     5.13507e-01     6.25822e-01     3.34094e-01     5.81541e-01      4.53857e-01     2.83780e-01
    1.26250e+01     5.23264e-01     6.23046e-01     3.38930e-01     5.93226e-01      4.50279e-01     2.87199e-01
    1.28750e+01     5.32987e-01     6.20370e-01     3.43733e-01     6.04849e-01      4.46839e-01     2.90568e-01
    1.31250e+01     5.42675e-01     6.17796e-01     3.48499e-01     6.16402e-01      4.43533e-01     2.93886e-01
    1.33750e+01     5.52322e-01     6.15313e-01     3.53227e-01     6.27884e-01      4.40348e-01     2.97152e-01
    1.36250e+01     5.61927e-01     6.12907e-01     3.57916e-01     6.39295e-01      4.37274e-01     3.00365e-01
    1.38750e+01     5.71485e-01     6.10597e-01     3.62564e-01     6.50630e-01      4.34320e-01     3.03526e-01
    1.41250e+01     5.80995e-01     6.08364e-01     3.67170e-01     6.61888e-01      4.31464e-01     3.06634e-01
    1.43750e+01     5.90458e-01     6.06211e-01     3.71734e-01     6.73066e-01      4.28709e-01     3.09688e-01
    1.46250e+01     5.99866e-01     6.04112e-01     3.76253e-01     6.84163e-01      4.26038e-01     3.12688e-01
    1.48750e+01     6.09221e-01     6.02083e-01     3.80729e-01     6.95180e-01      4.23452e-01     3.15634e-01
    1.51250e+01     6.18522e-01     6.00117e-01     3.85158e-01     7.06111e-01      4.20952e-01     3.18526e-01
    1.53750e+01     6.27765e-01     5.98190e-01     3.89539e-01     7.16960e-01      4.18520e-01     3.21364e-01
    1.56250e+01     6.36950e-01     5.96316e-01     3.93874e-01     7.27724e-01      4.16153e-01     3.24147e-01
    1.58750e+01     6.46077e-01     5.94510e-01     3.98161e-01     7.38402e-01      4.13862e-01     3.26874e-01
    1.61250e+01     6.55143e-01     5.92761e-01     4.02399e-01     7.48993e-01      4.11640e-01     3.29545e-01
    1.63750e+01     6.64148e-01     5.91061e-01     4.06587e-01     7.59498e-01      4.09479e-01     3.32160e-01
    1.66250e+01     6.73093e-01     5.89400e-01     4.10725e-01     7.69917e-01      4.07374e-01     3.34719e-01
    1.68750e+01     6.81974e-01     5.87767e-01     4.14812e-01     7.80248e-01      4.05311e-01     3.37222e-01
    1.71250e+01     6.90791e-01     5.86181e-01     4.18847e-01     7.90490e-01      4.03300e-01     3.39665e-01
    1.73750e+01     6.99546e-01     5.84643e-01     4.22828e-01     8.00646e-01      4.01345e-01     3.42052e-01
    1.76250e+01     7.08236e-01     5.83126e-01     4.26755e-01     8.10714e-01      3.99425e-01     3.44379e-01
    1.78750e+01     7.16862e-01     5.81645e-01     4.30627e-01     8.20694e-01      3.97543e-01     3.46646e-01
    1.81250e+01     7.25426e-01     5.80200e-01     4.34444e-01     8.30589e-01      3.95705e-01     3.48854e-01
    1.83750e+01     7.33922e-01     5.78782e-01     4.38202e-01     8.40394e-01      3.93898e-01     3.50998e-01
    1.86250e+01     7.42354e-01     5.77406e-01     4.41903e-01     8.50112e-01      3.92129e-01     3.53081e-01
    1.88750e+01     7.50722e-01     5.76058e-01     4.45546e-01     8.59746e-01      3.90389e-01     3.55101e-01
    1.91250e+01     7.59024e-01     5.74733e-01     4.49130e-01     8.69293e-01      3.88674e-01     3.57057e-01
    1.93750e+01     7.67263e-01     5.73432e-01     4.52653e-01     8.78754e-01      3.86986e-01     3.58949e-01
    1.96250e+01     7.75436e-01     5.72140e-01     4.56116e-01     8.88131e-01      3.85310e-01     3.60777e-01
    1.98750e+01     7.83544e-01     5.70864e-01     4.59519e-01     8.97420e-01      3.83651e-01     3.62537e-01


==> data/fig3b.dat <==
#       pT          col-running     rad-running     total-running     col-const       rad-const       total-const
    2.12500e+00     4.25556e-02      5.22231e-04     4.49738e-02     5.01880e-02     7.79198e-04      5.39371e-02
    2.37500e+00     5.03081e-02      9.32097e-04     5.36609e-02     6.04758e-02     1.33809e-03      6.56652e-02
    2.62500e+00     5.39313e-02      1.36459e-03     5.81473e-02     6.54213e-02     1.91539e-03      7.20506e-02
    2.87500e+00     5.44648e-02      1.77327e-03     5.93899e-02     6.59396e-02     2.50186e-03      7.37947e-02
    3.12500e+00     5.32398e-02      1.92105e-03     5.87040e-02     6.37665e-02     2.82857e-03      7.25111e-02
    3.37500e+00     5.13459e-02      2.07598e-03     5.72249e-02     6.06023e-02     3.17006e-03      6.99440e-02
    3.62500e+00     4.94306e-02      2.40404e-03     5.56597e-02     5.75364e-02     3.71359e-03      6.73208e-02
    3.87500e+00     4.77569e-02      2.69491e-03     5.43178e-02     5.50082e-02     4.21782e-03      6.52045e-02
    4.12500e+00     4.63616e-02      2.98026e-03     5.32546e-02     5.30458e-02     4.73225e-03      6.36883e-02
    4.37500e+00     4.51948e-02      3.23899e-03     5.24282e-02     5.15175e-02     5.20398e-03      6.26522e-02
    4.62500e+00     4.41878e-02      3.62515e-03     5.17571e-02     5.02795e-02     5.80286e-03      6.19362e-02
    4.87500e+00     4.32825e-02      3.93886e-03     5.11748e-02     4.92181e-02     6.32910e-03      6.14016e-02
    5.12500e+00     4.24417e-02      4.25532e-03     5.06396e-02     4.82649e-02     6.86550e-03      6.09637e-02
    5.37500e+00     4.16428e-02      4.58426e-03     5.01252e-02     4.73769e-02     7.37638e-03      6.05682e-02
    5.62500e+00     4.08732e-02      4.95580e-03     4.96172e-02     4.65329e-02     7.93552e-03      6.01897e-02
    5.87500e+00     4.01256e-02      5.28659e-03     4.91093e-02     4.57205e-02     8.44310e-03      5.98126e-02
    6.12500e+00     3.93985e-02      5.57924e-03     4.85990e-02     4.49346e-02     8.90988e-03      5.94307e-02
    6.37500e+00     3.86917e-02      5.83459e-03     4.80892e-02     4.41735e-02     9.32857e-03      5.90449e-02
    6.62500e+00     3.80018e-02      5.98423e-03     4.75816e-02     4.34371e-02     9.66007e-03      5.86593e-02
    6.87500e+00     3.73316e-02      6.09803e-03     4.70750e-02     4.27226e-02     9.95716e-03      5.82686e-02
    7.12500e+00     3.66807e-02      6.21773e-03     4.65772e-02     4.20330e-02     1.02457e-02      5.78849e-02
    7.37500e+00     3.60499e-02      6.36643e-03     4.60826e-02     4.13650e-02     1.05485e-02      5.75005e-02
    7.62500e+00     3.54360e-02      6.48005e-03     4.55973e-02     4.07179e-02     1.08292e-02      5.71213e-02
    7.87500e+00     3.48457e-02      6.58343e-03     4.51220e-02     4.00975e-02     1.10737e-02      5.67488e-02
    8.12500e+00     3.42718e-02      6.70087e-03     4.46565e-02     3.94963e-02     1.13519e-02      5.63843e-02
    8.37500e+00     3.37169e-02      6.80065e-03     4.42038e-02     3.89155e-02     1.15806e-02      5.60283e-02
    8.62500e+00     3.31802e-02      6.92054e-03     4.37652e-02     3.83569e-02     1.18498e-02      5.56839e-02
    8.87500e+00     3.26619e-02      7.01073e-03     4.33389e-02     3.78186e-02     1.20606e-02      5.53502e-02
    9.12500e+00     3.21616e-02      7.10916e-03     4.29259e-02     3.72989e-02     1.22926e-02      5.50249e-02
    9.37500e+00     3.16772e-02      7.23605e-03     4.25252e-02     3.67979e-02     1.25348e-02      5.47090e-02
    9.62500e+00     3.12100e-02      7.36245e-03     4.21363e-02     3.63155e-02     1.27685e-02      5.44026e-02
    9.87500e+00     3.07579e-02      7.47228e-03     4.17608e-02     3.58500e-02     1.29856e-02      5.41069e-02
    1.01250e+01     3.03218e-02      7.55393e-03     4.13977e-02     3.54009e-02     1.31932e-02      5.38202e-02
    1.03750e+01     2.99006e-02      7.62071e-03     4.10458e-02     3.49667e-02     1.33587e-02      5.35440e-02
    1.06250e+01     2.94926e-02      7.72352e-03     4.07075e-02     3.45488e-02     1.35643e-02      5.32781e-02
    1.08750e+01     2.90979e-02      7.81478e-03     4.03766e-02     3.41445e-02     1.37535e-02      5.30184e-02
    1.11250e+01     2.87184e-02      7.90526e-03     4.00577e-02     3.37525e-02     1.39305e-02      5.27688e-02
    1.13750e+01     2.83509e-02      8.01231e-03     3.97476e-02     3.33772e-02     1.41272e-02      5.25258e-02
    1.16250e+01     2.79941e-02      8.09813e-03     3.94462e-02     3.30142e-02     1.43024e-02      5.22947e-02
    1.18750e+01     2.76481e-02      8.18101e-03     3.91540e-02     3.26616e-02     1.44667e-02      5.20668e-02
    1.21250e+01     2.73158e-02      8.25963e-03     3.88694e-02     3.23214e-02     1.46291e-02      5.18455e-02
    1.23750e+01     2.69924e-02      8.33239e-03     3.85960e-02     3.19916e-02     1.47853e-02      5.16338e-02
    1.26250e+01     2.66788e-02      8.39838e-03     3.83293e-02     3.16730e-02     1.49265e-02      5.14283e-02
    1.28750e+01     2.63761e-02      8.47382e-03     3.80716e-02     3.13639e-02     1.50774e-02      5.12293e-02
    1.31250e+01     2.60832e-02      8.54683e-03     3.78198e-02     3.10637e-02     1.52265e-02      5.10379e-02
    1.33750e+01     2.57976e-02      8.61219e-03     3.75759e-02     3.07745e-02     1.53604e-02      5.08530e-02
    1.36250e+01     2.55199e-02      8.67589e-03     3.73380e-02     3.04962e-02     1.54975e-02      5.06741e-02
    1.38750e+01     2.52520e-02      8.74337e-03     3.71070e-02     3.02231e-02     1.56321e-02      5.05010e-02
    1.41250e+01     2.49908e-02      8.81875e-03     3.68827e-02     2.99595e-02     1.57694e-02      5.03337e-02
    1.43750e+01     2.47388e-02      8.88856e-03     3.66630e-02     2.97016e-02     1.59026e-02      5.01707e-02
    1.46250e+01     2.44932e-02      8.95408e-03     3.64490e-02     2.94536e-02     1.60275e-02      5.00143e-02
    1.48750e+01     2.42545e-02      9.01512e-03     3.62409e-02     2.92117e-02     1.61470e-02      4.98627e-02
    1.51250e+01     2.40241e-02      9.08589e-03     3.60404e-02     2.89778e-02     1.62728e-02      4.97169e-02
    1.53750e+01     2.37985e-02      9.12784e-03     3.58445e-02     2.87498e-02     1.63827e-02      4.95771e-02
    1.56250e+01     2.35786e-02      9.15940e-03     3.56542e-02     2.85282e-02     1.64781e-02      4.94418e-02
    1.58750e+01     2.33663e-02      9.20590e-03     3.54721e-02     2.83126e-02     1.65818e-02      4.93131e-02
    1.61250e+01     2.31584e-02      9.25275e-03     3.52935e-02     2.81030e-02     1.66853e-02      4.91888e-02
    1.63750e+01     2.29570e-02      9.30372e-03     3.51224e-02     2.78993e-02     1.67940e-02      4.90717e-02
    1.66250e+01     2.27610e-02      9.34509e-03     3.49562e-02     2.77009e-02     1.68902e-02      4.89600e-02
    1.68750e+01     2.25692e-02      9.38206e-03     3.47954e-02     2.75072e-02     1.69856e-02      4.88520e-02
    1.71250e+01     2.23827e-02      9.42403e-03     3.46400e-02     2.73192e-02     1.70822e-02      4.87522e-02
    1.73750e+01     2.22018e-02      9.45967e-03     3.44918e-02     2.71367e-02     1.71744e-02      4.86575e-02
    1.76250e+01     2.20251e-02      9.49289e-03     3.43454e-02     2.69575e-02     1.72667e-02      4.85695e-02
    1.78750e+01     2.18518e-02      9.52803e-03     3.42034e-02     2.67827e-02     1.73564e-02      4.84827e-02
    1.81250e+01     2.16847e-02      9.56456e-03     3.40672e-02     2.66148e-02     1.74483e-02      4.84044e-02
    1.83750e+01     2.15204e-02      9.59921e-03     3.39348e-02     2.64477e-02     1.75414e-02      4.83289e-02
    1.86250e+01     2.13600e-02      9.64291e-03     3.38067e-02     2.62866e-02     1.76347e-02      4.82560e-02
    1.88750e+01     2.12037e-02      9.69150e-03     3.36817e-02     2.61288e-02     1.77346e-02      4.81917e-02
    1.91250e+01     2.10505e-02      9.73823e-03     3.35624e-02     2.59753e-02     1.78283e-02      4.81307e-02
    1.93750e+01     2.09016e-02      9.78628e-03     3.34468e-02     2.58243e-02     1.79289e-02      4.80749e-02
    1.96250e+01     2.07564e-02      9.82844e-03     3.33333e-02     2.56776e-02     1.80215e-02      4.80264e-02
    1.98750e+01     2.06129e-02      9.86740e-03     3.32257e-02     2.55350e-02     1.81132e-02      4.79808e-02


==> data/fig4a.dat <==
#      pT           no flow-col      no flow-rad    no flow-total
    2.25000e+00     2.38305e-01      9.95809e-01     2.12597e-01
    2.75000e+00     2.00628e-01      9.42130e-01     1.72866e-01
    3.25000e+00     1.91495e-01      8.93378e-01     1.59490e-01
    3.75000e+00     1.94225e-01      8.50432e-01     1.56691e-01
    4.25000e+00     2.03617e-01      8.13118e-01     1.59468e-01
    4.75000e+00     2.17155e-01      7.80845e-01     1.65448e-01
    5.25000e+00     2.33549e-01      7.52915e-01     1.73451e-01
    5.75000e+00     2.52024e-01      7.28670e-01     1.82793e-01
    6.25000e+00     2.72064e-01      7.07517e-01     1.93041e-01
    6.75000e+00     2.93308e-01      6.88967e-01     2.03911e-01
    7.25000e+00     3.15477e-01      6.72606e-01     2.15198e-01
    7.75000e+00     3.38359e-01      6.58092e-01     2.26757e-01
    8.25000e+00     3.61782e-01      6.45148e-01     2.38477e-01
    8.75000e+00     3.85604e-01      6.33542e-01     2.50273e-01
    9.25000e+00     4.09707e-01      6.23088e-01     2.62080e-01
    9.75000e+00     4.33991e-01      6.13622e-01     2.73846e-01
    1.02500e+01     4.58375e-01      6.05019e-01     2.85532e-01
    1.07500e+01     4.82788e-01      5.97166e-01     2.97106e-01
    1.12500e+01     5.07169e-01      5.89969e-01     3.08540e-01
    1.17500e+01     5.31467e-01      5.83350e-01     3.19815e-01
    1.22500e+01     5.55641e-01      5.77243e-01     3.30914e-01
    1.27500e+01     5.79654e-01      5.71587e-01     3.41825e-01
    1.32500e+01     6.03475e-01      5.66338e-01     3.52534e-01
    1.37500e+01     6.27076e-01      5.61447e-01     3.63032e-01
    1.42500e+01     6.50436e-01      5.56875e-01     3.73313e-01
    1.47500e+01     6.73539e-01      5.52590e-01     3.83368e-01
    1.52500e+01     6.96371e-01      5.48564e-01     3.93191e-01
    1.57500e+01     7.18919e-01      5.44769e-01     4.02777e-01
    1.62500e+01     7.41171e-01      5.41178e-01     4.12117e-01
    1.67500e+01     7.63120e-01      5.37770e-01     4.21208e-01
    1.72500e+01     7.84765e-01      5.34525e-01     4.30042e-01
    1.77500e+01     8.06097e-01      5.31422e-01     4.38613e-01
    1.82500e+01     8.27112e-01      5.28442e-01     4.46913e-01
    1.87500e+01     8.47817e-01      5.25567e-01     4.54934e-01
    1.92500e+01     8.68200e-01      5.22778e-01     4.62665e-01
    1.97500e+01     8.88272e-01      5.20061e-01     4.70097e-01


==> data/fig4b.dat <==
#     pT            no flow-col     no flow-rad     no flow-total
    2.75000e+00     1.17100e-02     4.60111e-04      1.28517e-02
    3.25000e+00     1.65569e-02     3.89506e-04      1.85575e-02
    3.75000e+00     1.96145e-02     3.72871e-04      2.22956e-02
    4.25000e+00     2.14770e-02     3.86398e-04      2.46723e-02
    4.75000e+00     2.25657e-02     4.16481e-04      2.61424e-02
    5.25000e+00     2.31665e-02     4.57350e-04      2.70247e-02
    5.75000e+00     2.34595e-02     5.04300e-04      2.75229e-02
    6.25000e+00     2.35606e-02     5.49376e-04      2.77689e-02
    6.75000e+00     2.35437e-02     5.97413e-04      2.78531e-02
    7.25000e+00     2.34513e-02     6.42540e-04      2.78300e-02
    7.75000e+00     2.33170e-02     6.86577e-04      2.77374e-02
    8.25000e+00     2.31576e-02     7.27428e-04      2.75997e-02
    8.75000e+00     2.29874e-02     7.67625e-04      2.74360e-02
    9.25000e+00     2.28123e-02     8.05030e-04      2.72557e-02
    9.75000e+00     2.26392e-02     8.38922e-04      2.70669e-02
    1.02500e+01     2.24698e-02     8.71655e-04      2.68773e-02
    1.07500e+01     2.23082e-02     9.02406e-04      2.66893e-02
    1.12500e+01     2.21524e-02     9.31458e-04      2.65044e-02
    1.17500e+01     2.20052e-02     9.58851e-04      2.63243e-02
    1.22500e+01     2.18673e-02     9.84658e-04      2.61505e-02
    1.27500e+01     2.17360e-02     1.00836e-03      2.59830e-02
    1.32500e+01     2.16130e-02     1.03100e-03      2.58223e-02
    1.37500e+01     2.14969e-02     1.05286e-03      2.56699e-02
    1.42500e+01     2.13903e-02     1.07473e-03      2.55244e-02
    1.47500e+01     2.12884e-02     1.09333e-03      2.53852e-02
    1.52500e+01     2.11917e-02     1.10976e-03      2.52509e-02
    1.57500e+01     2.11029e-02     1.12849e-03      2.51285e-02
    1.62500e+01     2.10184e-02     1.14334e-03      2.50062e-02
    1.67500e+01     2.09394e-02     1.15986e-03      2.48939e-02
    1.72500e+01     2.08648e-02     1.17475e-03      2.47853e-02
    1.77500e+01     2.07941e-02     1.18761e-03      2.46839e-02
    1.82500e+01     2.07290e-02     1.20094e-03      2.45868e-02
    1.87500e+01     2.06685e-02     1.21394e-03      2.44964e-02
    1.92500e+01     2.06090e-02     1.22560e-03      2.44103e-02
    1.97500e+01     2.05544e-02     1.23552e-03      2.43298e-02


==> data/fig5a.dat <==
#     pT           b=10, Ds=2        b=10, Ds=3         b=3.5, Ds=2       b=3.5, Ds=3                                
    2.37500e+00    5.05123e-01       6.16428e-01        5.23217e-01       5.76245e-01
    2.62500e+00    4.07954e-01       5.32992e-01        3.97202e-01       4.64976e-01
    2.87500e+00    3.40878e-01       4.73891e-01        3.04820e-01       3.84850e-01
    3.12500e+00    2.95168e-01       4.32174e-01        2.39491e-01       3.28414e-01
    3.37500e+00    2.64254e-01       4.02759e-01        1.94569e-01       2.89179e-01
    3.62500e+00    2.43464e-01       3.82072e-01        1.64314e-01       2.62091e-01
    3.87500e+00    2.29604e-01       3.67651e-01        1.44242e-01       2.43473e-01
    4.12500e+00    2.20532e-01       3.57805e-01        1.31090e-01       2.30764e-01
    4.37500e+00    2.14828e-01       3.51357e-01        1.22597e-01       2.22219e-01
    4.62500e+00    2.11539e-01       3.47477e-01        1.17245e-01       2.16658e-01
    4.87500e+00    2.10027e-01       3.45565e-01        1.14037e-01       2.13279e-01
    5.12500e+00    2.09850e-01       3.45191e-01        1.12320e-01       2.11530e-01
    5.37500e+00    2.10700e-01       3.46028e-01        1.11665e-01       2.11024e-01
    5.62500e+00    2.12353e-01       3.47831e-01        1.11789e-01       2.11482e-01
    5.87500e+00    2.14644e-01       3.50406e-01        1.12498e-01       2.12701e-01
    6.12500e+00    2.17446e-01       3.53606e-01        1.13659e-01       2.14528e-01
    6.37500e+00    2.20665e-01       3.57313e-01        1.15175e-01       2.16848e-01
    6.62500e+00    2.24226e-01       3.61433e-01        1.16979e-01       2.19566e-01
    6.87500e+00    2.28067e-01       3.65890e-01        1.19017e-01       2.22616e-01
    7.12500e+00    2.32141e-01       3.70621e-01        1.21248e-01       2.25935e-01
    7.37500e+00    2.36408e-01       3.75575e-01        1.23641e-01       2.29478e-01
    7.62500e+00    2.40836e-01       3.80710e-01        1.26171e-01       2.33209e-01
    7.87500e+00    2.45395e-01       3.85989e-01        1.28817e-01       2.37095e-01
    8.12500e+00    2.50064e-01       3.91384e-01        1.31560e-01       2.41107e-01
    8.37500e+00    2.54824e-01       3.96869e-01        1.34387e-01       2.45225e-01
    8.62500e+00    2.59657e-01       4.02423e-01        1.37287e-01       2.49430e-01
    8.87500e+00    2.64547e-01       4.08025e-01        1.40247e-01       2.53707e-01
    9.12500e+00    2.69482e-01       4.13658e-01        1.43261e-01       2.58041e-01
    9.37500e+00    2.74450e-01       4.19308e-01        1.46318e-01       2.62420e-01
    9.62500e+00    2.79440e-01       4.24962e-01        1.49415e-01       2.66836e-01
    9.87500e+00    2.84447e-01       4.30612e-01        1.52543e-01       2.71280e-01
    1.01250e+01    2.89460e-01       4.36246e-01        1.55699e-01       2.75744e-01
    1.03750e+01    2.94476e-01       4.41861e-01        1.58877e-01       2.80223e-01
    1.06250e+01    2.99487e-01       4.47446e-01        1.62073e-01       2.84707e-01
    1.08750e+01    3.04490e-01       4.53000e-01        1.65282e-01       2.89193e-01
    1.11250e+01    3.09479e-01       4.58519e-01        1.68502e-01       2.93676e-01
    1.13750e+01    3.14452e-01       4.63995e-01        1.71728e-01       2.98150e-01
    1.16250e+01    3.19402e-01       4.69426e-01        1.74960e-01       3.02614e-01
    1.18750e+01    3.24327e-01       4.74813e-01        1.78192e-01       3.07064e-01
    1.21250e+01    3.29226e-01       4.80146e-01        1.81424e-01       3.11496e-01
    1.23750e+01    3.34094e-01       4.85429e-01        1.84651e-01       3.15906e-01
    1.26250e+01    3.38930e-01       4.90659e-01        1.87872e-01       3.20293e-01
    1.28750e+01    3.43733e-01       4.95833e-01        1.91085e-01       3.24655e-01
    1.31250e+01    3.48499e-01       5.00952e-01        1.94289e-01       3.28988e-01
    1.33750e+01    3.53227e-01       5.06013e-01        1.97481e-01       3.33293e-01
    1.36250e+01    3.57916e-01       5.11016e-01        2.00660e-01       3.37566e-01
    1.38750e+01    3.62564e-01       5.15958e-01        2.03824e-01       3.41807e-01
    1.41250e+01    3.67170e-01       5.20841e-01        2.06970e-01       3.46012e-01
    1.43750e+01    3.71734e-01       5.25666e-01        2.10098e-01       3.50183e-01
    1.46250e+01    3.76253e-01       5.30427e-01        2.13206e-01       3.54316e-01
    1.48750e+01    3.80729e-01       5.35130e-01        2.16295e-01       3.58411e-01
    1.51250e+01    3.85158e-01       5.39773e-01        2.19360e-01       3.62468e-01
    1.53750e+01    3.89539e-01       5.44355e-01        2.22403e-01       3.66484e-01
    1.56250e+01    3.93874e-01       5.48877e-01        2.25422e-01       3.70462e-01
    1.58750e+01    3.98161e-01       5.53339e-01        2.28414e-01       3.74399e-01
    1.61250e+01    4.02399e-01       5.57739e-01        2.31379e-01       3.78290e-01
    1.63750e+01    4.06587e-01       5.62079e-01        2.34314e-01       3.82137e-01
    1.66250e+01    4.10725e-01       5.66360e-01        2.37223e-01       3.85942e-01
    1.68750e+01    4.14812e-01       5.70581e-01        2.40100e-01       3.89701e-01
    1.71250e+01    4.18847e-01       5.74742e-01        2.42945e-01       3.93414e-01
    1.73750e+01    4.22828e-01       5.78843e-01        2.45759e-01       3.97080e-01
    1.76250e+01    4.26755e-01       5.82884e-01        2.48539e-01       4.00700e-01
    1.78750e+01    4.30627e-01       5.86863e-01        2.51284e-01       4.04272e-01
    1.81250e+01    4.34444e-01       5.90783e-01        2.53993e-01       4.07792e-01
    1.83750e+01    4.38202e-01       5.94638e-01        2.56667e-01       4.11265e-01
    1.86250e+01    4.41903e-01       5.98431e-01        2.59302e-01       4.14685e-01
    1.88750e+01    4.45546e-01       6.02162e-01        2.61898e-01       4.18054e-01
    1.91250e+01    4.49130e-01       6.05826e-01        2.64455e-01       4.21371e-01
    1.93750e+01    4.52653e-01       6.09430e-01        2.66971e-01       4.24634e-01
    1.96250e+01    4.56116e-01       6.12969e-01        2.69446e-01       4.27843e-01
    1.98750e+01    4.59519e-01       6.16446e-01        2.71879e-01       4.30998e-01


==> data/fig5b.dat <==
#      pT           b=10, Ds=2        b=10, Ds=3         b=3.5, Ds=2      b=3.5, Ds=3
    2.12500e+00     4.49738e-02       2.86106e-02        7.04101e-03      7.47068e-03
    2.37500e+00     5.36609e-02       3.19473e-02        1.06412e-02      9.72574e-03
    2.62500e+00     5.81473e-02       3.32559e-02        1.34778e-02      1.10396e-02
    2.87500e+00     5.93899e-02       3.34236e-02        1.52319e-02      1.14773e-02
    3.12500e+00     5.87040e-02       3.31090e-02        1.58376e-02      1.13028e-02
    3.37500e+00     5.72249e-02       3.26808e-02        1.54842e-02      1.08137e-02
    3.62500e+00     5.56597e-02       3.22870e-02        1.45344e-02      1.02452e-02
    3.87500e+00     5.43178e-02       3.19607e-02        1.33816e-02      9.72867e-03
    4.12500e+00     5.32546e-02       3.16892e-02        1.23168e-02      9.31920e-03
    4.37500e+00     5.24282e-02       3.14542e-02        1.14824e-02      9.01340e-03
    4.62500e+00     5.17571e-02       3.12323e-02        1.09042e-02      8.79882e-03
    4.87500e+00     5.11748e-02       3.10039e-02        1.05432e-02      8.65167e-03
    5.12500e+00     5.06396e-02       3.07663e-02        1.03434e-02      8.55469e-03
    5.37500e+00     5.01252e-02       3.05117e-02        1.02483e-02      8.48835e-03
    5.62500e+00     4.96172e-02       3.02411e-02        1.02147e-02      8.43735e-03
    5.87500e+00     4.91093e-02       2.99540e-02        1.02120e-02      8.39138e-03
    6.12500e+00     4.85990e-02       2.96534e-02        1.02258e-02      8.34989e-03
    6.37500e+00     4.80892e-02       2.93451e-02        1.02477e-02      8.30873e-03
    6.62500e+00     4.75816e-02       2.90330e-02        1.02736e-02      8.27046e-03
    6.87500e+00     4.70750e-02       2.87183e-02        1.02975e-02      8.22847e-03
    7.12500e+00     4.65772e-02       2.84056e-02        1.03158e-02      8.18293e-03
    7.37500e+00     4.60826e-02       2.80942e-02        1.03279e-02      8.13356e-03
    7.62500e+00     4.55973e-02       2.77855e-02        1.03350e-02      8.08249e-03
    7.87500e+00     4.51220e-02       2.74869e-02        1.03376e-02      8.03003e-03
    8.12500e+00     4.46565e-02       2.71906e-02        1.03373e-02      7.97851e-03
    8.37500e+00     4.42038e-02       2.69056e-02        1.03311e-02      7.92587e-03
    8.62500e+00     4.37652e-02       2.66286e-02        1.03203e-02      7.87397e-03
    8.87500e+00     4.33389e-02       2.63588e-02        1.03062e-02      7.82116e-03
    9.12500e+00     4.29259e-02       2.60976e-02        1.02894e-02      7.76775e-03
    9.37500e+00     4.25252e-02       2.58427e-02        1.02709e-02      7.71748e-03
    9.62500e+00     4.21363e-02       2.55950e-02        1.02528e-02      7.66842e-03
    9.87500e+00     4.17608e-02       2.53559e-02        1.02358e-02      7.62562e-03
    1.01250e+01     4.13977e-02       2.51253e-02        1.02226e-02      7.58511e-03
    1.03750e+01     4.10458e-02       2.49034e-02        1.02059e-02      7.54804e-03
    1.06250e+01     4.07075e-02       2.46890e-02        1.01916e-02      7.51329e-03
    1.08750e+01     4.03766e-02       2.44810e-02        1.01741e-02      7.47928e-03
    1.11250e+01     4.00577e-02       2.42808e-02        1.01543e-02      7.44207e-03
    1.13750e+01     3.97476e-02       2.40859e-02        1.01324e-02      7.40326e-03
    1.16250e+01     3.94462e-02       2.38967e-02        1.01096e-02      7.36501e-03
    1.18750e+01     3.91540e-02       2.37105e-02        1.00848e-02      7.32728e-03
    1.21250e+01     3.88694e-02       2.35316e-02        1.00618e-02      7.29022e-03
    1.23750e+01     3.85960e-02       2.33585e-02        1.00384e-02      7.25466e-03
    1.26250e+01     3.83293e-02       2.31889e-02        1.00149e-02      7.21946e-03
    1.28750e+01     3.80716e-02       2.30281e-02        9.99059e-03      7.18496e-03
    1.31250e+01     3.78198e-02       2.28703e-02        9.96884e-03      7.15184e-03
    1.33750e+01     3.75759e-02       2.27179e-02        9.94472e-03      7.11855e-03
    1.36250e+01     3.73380e-02       2.25671e-02        9.92122e-03      7.08559e-03
    1.38750e+01     3.71070e-02       2.24251e-02        9.89917e-03      7.05353e-03
    1.41250e+01     3.68827e-02       2.22819e-02        9.87362e-03      7.02076e-03
    1.43750e+01     3.66630e-02       2.21439e-02        9.84738e-03      6.98850e-03
    1.46250e+01     3.64490e-02       2.20073e-02        9.82307e-03      6.95427e-03
    1.48750e+01     3.62409e-02       2.18740e-02        9.79674e-03      6.92374e-03
    1.51250e+01     3.60404e-02       2.17455e-02        9.77165e-03      6.89111e-03
    1.53750e+01     3.58445e-02       2.16177e-02        9.74900e-03      6.86014e-03
    1.56250e+01     3.56542e-02       2.14939e-02        9.72563e-03      6.83094e-03
    1.58750e+01     3.54721e-02       2.13743e-02        9.70337e-03      6.80326e-03
    1.61250e+01     3.52935e-02       2.12576e-02        9.68021e-03      6.77594e-03
    1.63750e+01     3.51224e-02       2.11448e-02        9.66008e-03      6.75191e-03
    1.66250e+01     3.49562e-02       2.10353e-02        9.63919e-03      6.72533e-03
    1.68750e+01     3.47954e-02       2.09287e-02        9.61866e-03      6.70153e-03
    1.71250e+01     3.46400e-02       2.08270e-02        9.59868e-03      6.67622e-03
    1.73750e+01     3.44918e-02       2.07296e-02        9.57799e-03      6.65225e-03
    1.76250e+01     3.43454e-02       2.06345e-02        9.55738e-03      6.62735e-03
    1.78750e+01     3.42034e-02       2.05416e-02        9.53855e-03      6.60424e-03
    1.81250e+01     3.40672e-02       2.04528e-02        9.51922e-03      6.58262e-03
    1.83750e+01     3.39348e-02       2.03656e-02        9.50051e-03      6.55984e-03
    1.86250e+01     3.38067e-02       2.02803e-02        9.48205e-03      6.53717e-03
    1.88750e+01     3.36817e-02       2.01978e-02        9.46524e-03      6.51520e-03
    1.91250e+01     3.35624e-02       2.01172e-02        9.44805e-03      6.49499e-03
    1.93750e+01     3.34468e-02       2.00383e-02        9.43134e-03      6.47428e-03
    1.96250e+01     3.33333e-02       1.99626e-02        9.41556e-03      6.45494e-03
    1.98750e+01     3.32257e-02       1.98899e-02        9.39984e-03      6.43516e-03


==> data/fig6a.dat <==
#      pT           b=10, Ds=2        b=10, Ds=3        b=3.5, Ds=2       b=3.5, Ds=3
    5.25000e+00     7.34315e-01       8.35042e-01       6.15938e-01       7.41976e-01
    5.75000e+00     6.66992e-01       7.79176e-01       5.34175e-01       6.69859e-01
    6.25000e+00     6.17356e-01       7.36291e-01       4.77147e-01       6.16727e-01
    6.75000e+00     5.80410e-01       7.03190e-01       4.36841e-01       5.77216e-01
    7.25000e+00     5.52755e-01       6.77626e-01       4.07949e-01       5.47619e-01
    7.75000e+00     5.32041e-01       6.57941e-01       3.87042e-01       5.25388e-01
    8.25000e+00     5.16600e-01       6.42883e-01       3.71873e-01       5.08721e-01
    8.75000e+00     5.05234e-01       6.31501e-01       3.60939e-01       4.96329e-01
    9.25000e+00     4.97055e-01       6.23065e-01       3.53209e-01       4.87271e-01
    9.75000e+00     4.91401e-01       6.16999e-01       3.47950e-01       4.80848e-01
    1.02500e+01     4.87772e-01       6.12861e-01       3.44628e-01       4.76527e-01
    1.07500e+01     4.85773e-01       6.10293e-01       3.42853e-01       4.73904e-01
    1.12500e+01     4.85104e-01       6.09014e-01       3.42322e-01       4.72660e-01
    1.17500e+01     4.85525e-01       6.08792e-01       3.42808e-01       4.72546e-01
    1.22500e+01     4.86842e-01       6.09444e-01       3.44129e-01       4.73365e-01
    1.27500e+01     4.88903e-01       6.10822e-01       3.46142e-01       4.74952e-01
    1.32500e+01     4.91580e-01       6.12801e-01       3.48732e-01       4.77182e-01
    1.37500e+01     4.94766e-01       6.15277e-01       3.51804e-01       4.79943e-01
    1.42500e+01     4.98377e-01       6.18165e-01       3.55280e-01       4.83147e-01
    1.47500e+01     5.02343e-01       6.21393e-01       3.59098e-01       4.86722e-01
    1.52500e+01     5.06601e-01       6.24899e-01       3.63202e-01       4.90605e-01
    1.57500e+01     5.11100e-01       6.28637e-01       3.67550e-01       4.94744e-01
    1.62500e+01     5.15799e-01       6.32561e-01       3.72099e-01       4.99093e-01
    1.67500e+01     5.20660e-01       6.36636e-01       3.76822e-01       5.03617e-01
    1.72500e+01     5.25651e-01       6.40829e-01       3.81683e-01       5.08282e-01
    1.77500e+01     5.30746e-01       6.45118e-01       3.86667e-01       5.13064e-01
    1.82500e+01     5.35921e-01       6.49476e-01       3.91748e-01       5.17936e-01
    1.87500e+01     5.41157e-01       6.53886e-01       3.96909e-01       5.22882e-01
    1.92500e+01     5.46435e-01       6.58329e-01       4.02135e-01       5.27881e-01
    1.97500e+01     5.51743e-01       6.62791e-01       4.07412e-01       5.32920e-01
    2.02500e+01     5.57065e-01       6.67263e-01       4.12728e-01       5.37986e-01
    2.07500e+01     5.62394e-01       6.71731e-01       4.18071e-01       5.43065e-01
    2.12500e+01     5.67718e-01       6.76192e-01       4.23433e-01       5.48152e-01
    2.17500e+01     5.73028e-01       6.80632e-01       4.28805e-01       5.53235e-01
    2.22500e+01     5.78320e-01       6.85049e-01       4.34179e-01       5.58306e-01
    2.27500e+01     5.83588e-01       6.89437e-01       4.39552e-01       5.63361e-01
    2.32500e+01     5.88821e-01       6.93787e-01       4.44914e-01       5.68393e-01
    2.37500e+01     5.94021e-01       6.98103e-01       4.50263e-01       5.73398e-01
    2.42500e+01     5.99182e-01       7.02374e-01       4.55591e-01       5.78370e-01
    2.47500e+01     6.04299e-01       7.06602e-01       4.60899e-01       5.83308e-01
    2.52500e+01     6.09371e-01       7.10782e-01       4.66177e-01       5.88206e-01
    2.57500e+01     6.14397e-01       7.14918e-01       4.71429e-01       5.93063e-01
    2.62500e+01     6.19371e-01       7.19001e-01       4.76646e-01       5.97875e-01
    2.67500e+01     6.24292e-01       7.23032e-01       4.81828e-01       6.02643e-01
    2.72500e+01     6.29161e-01       7.27011e-01       4.86972e-01       6.07364e-01
    2.77500e+01     6.33977e-01       7.30941e-01       4.92078e-01       6.12036e-01
    2.82500e+01     6.38739e-01       7.34818e-01       4.97142e-01       6.16657e-01
    2.87500e+01     6.43440e-01       7.38635e-01       5.02164e-01       6.21229e-01
    2.92500e+01     6.48087e-01       7.42403e-01       5.07141e-01       6.25747e-01
    2.97500e+01     6.52677e-01       7.46117e-01       5.12074e-01       6.30214e-01
    3.02500e+01     6.57210e-01       7.49776e-01       5.16958e-01       6.34628e-01
    3.07500e+01     6.61685e-01       7.53382e-01       5.21795e-01       6.38991e-01
    3.12500e+01     6.66102e-01       7.56936e-01       5.26583e-01       6.43299e-01
    3.17500e+01     6.70461e-01       7.60435e-01       5.31321e-01       6.47552e-01
    3.22500e+01     6.74764e-01       7.63884e-01       5.36008e-01       6.51754e-01
    3.27500e+01     6.79010e-01       7.67280e-01       5.40644e-01       6.55899e-01
    3.32500e+01     6.83197e-01       7.70625e-01       5.45227e-01       6.59991e-01
    3.37500e+01     6.87326e-01       7.73918e-01       5.49758e-01       6.64032e-01
    3.42500e+01     6.91399e-01       7.77161e-01       5.54235e-01       6.68017e-01
    3.47500e+01     6.95414e-01       7.80355e-01       5.58655e-01       6.71946e-01
    3.52500e+01     6.99372e-01       7.83499e-01       5.63021e-01       6.75821e-01
    3.57500e+01     7.03277e-01       7.86594e-01       5.67331e-01       6.79644e-01
    3.62500e+01     7.07123e-01       7.89641e-01       5.71582e-01       6.83411e-01
    3.67500e+01     7.10911e-01       7.92644e-01       5.75777e-01       6.87124e-01
    3.72500e+01     7.14641e-01       7.95596e-01       5.79912e-01       6.90781e-01
    3.77500e+01     7.18315e-01       7.98498e-01       5.83987e-01       6.94386e-01
    3.82500e+01     7.21931e-01       8.01349e-01       5.88004e-01       6.97935e-01
    3.87500e+01     7.25493e-01       8.04155e-01       5.91960e-01       7.01430e-01
    3.92500e+01     7.28996e-01       8.06916e-01       5.95853e-01       7.04871e-01
    3.97500e+01     7.32444e-01       8.09630e-01       5.99680e-01       7.08253e-01


==> data/fig6b.dat <==
#       pT          b=10, Ds=2         b=10, Ds=3      b=3.5, Ds=2       b=3.5, Ds=3
    4.00000e+00     1.47975e-02        8.60734e-03     5.38795e-03       3.26974e-03
    4.25000e+00     1.64274e-02        9.43243e-03     6.63073e-03       3.95872e-03
    4.75000e+00     1.72734e-02        9.96939e-03     7.83203e-03       4.59390e-03
    5.25000e+00     1.73014e-02        1.01947e-02     7.95517e-03       4.75095e-03
    5.75000e+00     1.69587e-02        1.01975e-02     7.70457e-03       4.75666e-03
    6.25000e+00     1.65355e-02        1.01192e-02     7.35190e-03       4.69135e-03
    6.75000e+00     1.61889e-02        1.00446e-02     7.04643e-03       4.61600e-03
    7.25000e+00     1.59450e-02        9.99264e-03     6.81159e-03       4.54466e-03
    7.75000e+00     1.57844e-02        9.96327e-03     6.63941e-03       4.48492e-03
    8.25000e+00     1.56825e-02        9.94758e-03     6.51365e-03       4.43431e-03
    8.75000e+00     1.56170e-02        9.93956e-03     6.41821e-03       4.38906e-03
    9.25000e+00     1.55720e-02        9.93529e-03     6.34399e-03       4.34823e-03
    9.75000e+00     1.55340e-02        9.92801e-03     6.28355e-03       4.31079e-03
    1.02500e+01     1.54951e-02        9.91587e-03     6.23289e-03       4.27393e-03
    1.07500e+01     1.54514e-02        9.89859e-03     6.18580e-03       4.23843e-03
    1.12500e+01     1.53964e-02        9.86954e-03     6.14123e-03       4.20100e-03
    1.17500e+01     1.53350e-02        9.83466e-03     6.09784e-03       4.16351e-03
    1.22500e+01     1.52635e-02        9.79070e-03     6.05518e-03       4.12622e-03
    1.27500e+01     1.51836e-02        9.74080e-03     6.01324e-03       4.08964e-03
    1.32500e+01     1.51006e-02        9.68764e-03     5.96999e-03       4.05268e-03
    1.37500e+01     1.50075e-02        9.62767e-03     5.92452e-03       4.01285e-03
    1.42500e+01     1.49114e-02        9.56737e-03     5.87887e-03       3.97305e-03
    1.47500e+01     1.48117e-02        9.50176e-03     5.83009e-03       3.93005e-03
    1.52500e+01     1.47082e-02        9.43445e-03     5.78288e-03       3.88866e-03
    1.57500e+01     1.46022e-02        9.36535e-03     5.73590e-03       3.84660e-03
    1.62500e+01     1.44965e-02        9.29598e-03     5.68812e-03       3.80481e-03
    1.67500e+01     1.43900e-02        9.22663e-03     5.64126e-03       3.76446e-03
    1.72500e+01     1.42846e-02        9.15865e-03     5.59527e-03       3.72340e-03
    1.77500e+01     1.41782e-02        9.08986e-03     5.54806e-03       3.68441e-03
    1.82500e+01     1.40692e-02        9.01840e-03     5.50454e-03       3.64606e-03
    1.87500e+01     1.39656e-02        8.95195e-03     5.45718e-03       3.60759e-03
    1.92500e+01     1.38608e-02        8.88279e-03     5.41393e-03       3.57138e-03
    1.97500e+01     1.37577e-02        8.81585e-03     5.37077e-03       3.53555e-03
    2.02500e+01     1.36568e-02        8.75034e-03     5.32961e-03       3.50366e-03
    2.07500e+01     1.35582e-02        8.68652e-03     5.28895e-03       3.46725e-03
    2.12500e+01     1.34602e-02        8.62270e-03     5.24847e-03       3.43570e-03
    2.17500e+01     1.33648e-02        8.56068e-03     5.20814e-03       3.40323e-03
    2.22500e+01     1.32712e-02        8.49877e-03     5.16925e-03       3.37169e-03
    2.27500e+01     1.31769e-02        8.43930e-03     5.13062e-03       3.34127e-03
    2.32500e+01     1.30864e-02        8.38015e-03     5.09206e-03       3.31093e-03
    2.37500e+01     1.29985e-02        8.32165e-03     5.05506e-03       3.28117e-03
    2.42500e+01     1.29121e-02        8.26502e-03     5.01758e-03       3.25158e-03
    2.47500e+01     1.28266e-02        8.21060e-03     4.98192e-03       3.22292e-03
    2.52500e+01     1.27450e-02        8.15681e-03     4.94670e-03       3.19585e-03
    2.57500e+01     1.26637e-02        8.10472e-03     4.91093e-03       3.16877e-03
    2.62500e+01     1.25844e-02        8.05286e-03     4.87651e-03       3.14158e-03
    2.67500e+01     1.25079e-02        8.00281e-03     4.84217e-03       3.11585e-03
    2.72500e+01     1.24340e-02        7.95568e-03     4.80990e-03       3.08944e-03
    2.77500e+01     1.23589e-02        7.90684e-03     4.77661e-03       3.06482e-03
    2.82500e+01     1.22880e-02        7.86136e-03     4.74500e-03       3.03988e-03
    2.87500e+01     1.22175e-02        7.81557e-03     4.71417e-03       3.01564e-03
    2.92500e+01     1.21485e-02        7.77018e-03     4.68230e-03       2.99238e-03
    2.97500e+01     1.20810e-02        7.72641e-03     4.65307e-03       2.96836e-03
    3.02500e+01     1.20154e-02        7.68268e-03     4.62504e-03       2.94588e-03
    3.07500e+01     1.19511e-02        7.64152e-03     4.59515e-03       2.92520e-03
    3.12500e+01     1.18877e-02        7.60057e-03     4.56742e-03       2.90100e-03
    3.17500e+01     1.18265e-02        7.56054e-03     4.54011e-03       2.88284e-03
    3.22500e+01     1.17657e-02        7.52152e-03     4.51429e-03       2.85979e-03
    3.27500e+01     1.17076e-02        7.48251e-03     4.48801e-03       2.84066e-03
    3.32500e+01     1.16507e-02        7.44540e-03     4.46325e-03       2.82210e-03
    3.37500e+01     1.15957e-02        7.40912e-03     4.43862e-03       2.80366e-03
    3.42500e+01     1.15413e-02        7.37254e-03     4.41506e-03       2.78502e-03
    3.47500e+01     1.14889e-02        7.33907e-03     4.39124e-03       2.76721e-03
    3.52500e+01     1.14374e-02        7.30588e-03     4.36858e-03       2.74945e-03
    3.57500e+01     1.13875e-02        7.27198e-03     4.34553e-03       2.73115e-03
    3.62500e+01     1.13398e-02        7.24003e-03     4.32590e-03       2.71626e-03
    3.67500e+01     1.12937e-02        7.20944e-03     4.30200e-03       2.69750e-03
    3.72500e+01     1.12467e-02        7.17979e-03     4.28361e-03       2.68337e-03
    3.77500e+01     1.12031e-02        7.15069e-03     4.26269e-03       2.66678e-03
    3.82500e+01     1.11583e-02        7.12044e-03     4.24486e-03       2.65293e-03
    3.87500e+01     1.11151e-02        7.09041e-03     4.22452e-03       2.63673e-03
    3.92500e+01     1.10744e-02        7.06375e-03     4.20619e-03       2.62179e-03
    3.97500e+01     1.10349e-02        7.03804e-03     4.18742e-03       2.60688e-03


==> data/fig7a.dat <==
#     pT            rad            col              total
    4.25000e+00  1.33341e+00                      
    4.75000e+00  1.39018e+00                      
    5.25000e+00  1.42622e+00                      
    5.75000e+00  1.46866e+00     3.95658e+00      
    6.25000e+00  1.50619e+00     3.30531e+00      
    6.75000e+00  1.53883e+00     2.84241e+00      3.70211e+00
    7.25000e+00  1.56702e+00     2.50288e+00      3.33172e+00
    7.75000e+00  1.59111e+00     2.24627e+00      3.03577e+00
    8.25000e+00  1.61210e+00     2.04741e+00      2.79658e+00
    8.75000e+00  1.63032e+00     1.89003e+00      2.60104e+00
    9.25000e+00  1.64628e+00     1.76332e+00      2.43946e+00
    9.75000e+00  1.66015e+00     1.65981e+00      2.30463e+00
    1.02500e+01  1.67209e+00     1.57418e+00      2.19106e+00
    1.07500e+01  1.68239e+00     1.50258e+00      2.09468e+00
    1.12500e+01  1.69128e+00     1.44212e+00      2.01230e+00
    1.17500e+01  1.69887e+00     1.39066e+00      1.94142e+00
    1.22500e+01  1.70541e+00     1.34652e+00      1.88010e+00
    1.27500e+01  1.71102e+00     1.30840e+00      1.82682e+00
    1.32500e+01  1.71590e+00     1.27529e+00      1.78029e+00
    1.37500e+01  1.72008e+00     1.24637e+00      1.73952e+00
    1.42500e+01  1.72372e+00     1.22097e+00      1.70370e+00
    1.47500e+01  1.72696e+00     1.19857e+00      1.67216e+00
    1.52500e+01  1.72976e+00     1.17872e+00      1.64433e+00
    1.57500e+01  1.73220e+00     1.16107e+00      1.61975e+00
    1.62500e+01  1.73452e+00     1.14533e+00      1.59804e+00
    1.67500e+01  1.73670e+00     1.13122e+00      1.57890e+00
    1.72500e+01  1.73877e+00     1.11857e+00      1.56202e+00
    1.77500e+01  1.74076e+00     1.10716e+00      1.54721e+00
    1.82500e+01  1.74273e+00     1.09685e+00      1.53428e+00
    1.87500e+01  1.74473e+00     1.08752e+00      1.52306e+00
    1.92500e+01  1.74681e+00     1.07905e+00      1.51342e+00
    1.97500e+01  1.74890e+00     1.07135e+00      1.50524e+00


==> data/fig7b.dat <==
#      pT            b=10, Ds=3     b=10, Ds=2       b=3.5, Ds=3      b=3.5, Ds=2
    4.25000e+00      2.83546e+00   
    4.75000e+00      2.63325e+00    3.94298e+00      3.92618e+00       
    5.25000e+00      2.41614e+00    3.49217e+00      3.51186e+00       
    5.75000e+00      2.23184e+00    3.12411e+00      3.15836e+00       
    6.25000e+00      2.07138e+00    2.81826e+00      2.85935e+00       
    6.75000e+00      1.93364e+00    2.56652e+00      2.61076e+00      3.70211e+00   
    7.25000e+00      1.81621e+00    2.35944e+00      2.40494e+00      3.33172e+00   
    7.75000e+00      1.71629e+00    2.18843e+00      2.23425e+00      3.03577e+00   
    8.25000e+00      1.63116e+00    2.04639e+00      2.09207e+00      2.79658e+00   
    8.75000e+00      1.55840e+00    1.92762e+00      1.97293e+00      2.60104e+00   
    9.25000e+00      1.49602e+00    1.82764e+00      1.87246e+00      2.43946e+00   
    9.75000e+00      1.44230e+00    1.74290e+00      1.78715e+00      2.30463e+00   
    1.02500e+01      1.39587e+00    1.67064e+00      1.71423e+00      2.19106e+00   
    1.07500e+01      1.35553e+00    1.60858e+00      1.65152e+00      2.09468e+00   
    1.12500e+01      1.32034e+00    1.55499e+00      1.59729e+00      2.01230e+00   
    1.17500e+01      1.28949e+00    1.50848e+00      1.55015e+00      1.94142e+00   
    1.22500e+01      1.26234e+00    1.46789e+00      1.50897e+00      1.88010e+00   
    1.27500e+01      1.23837e+00    1.43234e+00      1.47284e+00      1.82682e+00   
    1.32500e+01      1.21712e+00    1.40106e+00      1.44102e+00      1.78029e+00   
    1.37500e+01      1.19823e+00    1.37343e+00      1.41290e+00      1.73952e+00   
    1.42500e+01      1.18139e+00    1.34896e+00      1.38796e+00      1.70370e+00   
    1.47500e+01      1.16632e+00    1.32723e+00      1.36580e+00      1.67216e+00   
    1.52500e+01      1.15281e+00    1.30787e+00      1.34606e+00      1.64433e+00   
    1.57500e+01      1.14068e+00    1.29060e+00      1.32842e+00      1.61975e+00   
    1.62500e+01      1.12976e+00    1.27517e+00      1.31267e+00      1.59804e+00   
    1.67500e+01      1.11991e+00    1.26139e+00      1.29858e+00      1.57890e+00   
    1.72500e+01      1.11102e+00    1.24906e+00      1.28599e+00      1.56202e+00   
    1.77500e+01      1.10300e+00    1.23806e+00      1.27474e+00      1.54721e+00   
    1.82500e+01      1.09577e+00    1.22827e+00      1.26471e+00      1.53428e+00   
    1.87500e+01      1.08927e+00    1.21958e+00      1.25581e+00      1.52306e+00   
    1.92500e+01      1.08344e+00    1.21190e+00      1.24794e+00      1.51342e+00   
    1.97500e+01      1.07822e+00    1.20516e+00      1.24102e+00      1.50524e+00   


==> data/fig8.dat <==
# b      c,v2,Ds=2         c,raa,Ds=2    c,v2,Ds=3    c,raa,Ds=3     b,v2,Ds=2       b,raa,Ds=2      b,v2,Ds=3      b,raa,Ds=3    eccentricity
3.5      1.81080e-02       1.16338e-01   1.28208e-02  2.27619e-01    8.52257e-03     3.15640e-01     5.65196e-03    4.46198e-01   7.60077e-02
6        4.04188e-02       1.35551e-01   2.63388e-02  2.59367e-01    1.69042e-02     3.44535e-01     1.08483e-02    4.76398e-01   1.91676e-01
10       5.63861e-02       2.59925e-01   3.42788e-02  4.16469e-01    1.84997e-02     4.79648e-01     1.17426e-02    6.02454e-01   3.63674e-01
12.5     3.67954e-02       4.90987e-01   2.24710e-02  6.30837e-01    1.30520e-02     6.51217e-01     8.48376e-03    7.45508e-01   3.95663e-01

